Sample-Efficient Learning to Solve a Real-World Labyrinth Game Using Data-Augmented Model-Based Reinforcement Learning

Motivated by the challenge of achieving rapid learning in physical environments, this paper presents the development and training of a robotic system designed to navigate and solve a labyrinth game using model-based reinforcement learning techniques. The method involves extracting low-dimensional observations from camera images, along with a cropped and rectified image patch centered on the current position within the labyrinth, providing valuable information about the labyrinth layout. The learning of a control policy is performed purely on the physical system using model-based reinforcement learning, where the progress along the labyrinth's path serves as a reward signal. Additionally, we exploit the system's inherent symmetries to augment the training data. Consequently, our approach learns to successfully solve a popular real-world labyrinth game in record time, with only 5 hours of real-world training data.

==> img/brio_sim_curves.csv <==
step, state, state_err, uniform, uniform_err, brio, brio_err
0.000000000000000000e+00,5.641016319305509896e-02,1.842711054807285101e-02,5.786093033009572645e-02,1.802761276560871373e-02,4.402707875930204906e-02,2.834994520087042585e-02
1.000000000000000000e+03,6.347880443991167632e-02,2.079331789518741938e-02,6.512917253063191247e-02,2.019863543626632119e-02,4.924015407442774994e-02,3.174091759578690636e-02
2.000000000000000000e+03,7.038751619341565569e-02,2.313601780661040525e-02,7.259512416804708712e-02,2.243792719218500389e-02,5.461893733328279654e-02,3.522038880937079092e-02
3.000000000000000000e+03,7.733799825321965860e-02,2.547700787900930575e-02,8.012756621998838591e-02,2.471078872722469108e-02,5.983426697261842037e-02,3.853861588016124773e-02
4.000000000000000000e+03,8.438894156329047880e-02,2.788572751136799560e-02,8.795538037412306553e-02,2.691094836246548175e-02,6.517889803649230818e-02,4.189914068884638410e-02
5.000000000000000000e+03,9.157087056620287491e-02,3.035939949336724508e-02,9.582379877158764270e-02,2.908345540911053823e-02,7.085149862709305690e-02,4.539851605009549013e-02
6.000000000000000000e+03,9.892032133306033481e-02,3.294604933153470749e-02,1.037927562434443340e-01,3.126780218202216549e-02,7.679905254582243546e-02,4.903901228497580672e-02
7.000000000000000000e+03,1.065687459848270041e-01,3.552209323671623453e-02,1.117792043463229357e-01,3.344881773058071966e-02,8.265303789018646485e-02,5.260653057001327820e-02
8.000000000000000000e+03,1.142273281402323426e-01,3.823985299631899037e-02,1.196154139935252242e-01,3.565960630406535964e-02,8.824165739122141749e-02,5.604424930846078207e-02
9.000000000000000000e+03,1.223381283917972934e-01,4.147999004877651191e-02,1.278124239137767570e-01,3.787881943998065021e-02,9.407172586682374660e-02,5.962260051820238854e-02
1.000000000000000000e+04,1.310819354846772256e-01,4.526869365605237783e-02,1.360437414278261870e-01,4.008403549633454688e-02,1.002301007499964702e-01,6.332284377871433279e-02
1.100000000000000000e+04,1.350460991218026263e-01,4.718707969487438009e-02,1.396156993645065458e-01,4.092377680319346511e-02,1.030532506659046083e-01,6.492420602336017310e-02
1.200000000000000000e+04,1.392296606073413767e-01,4.890764691242398265e-02,1.428762456264608960e-01,4.167088167957437583e-02,1.057275355118597188e-01,6.617015435031634030e-02
1.300000000000000000e+04,1.433040803138699304e-01,5.061432240031737279e-02,1.460171557442289103e-01,4.240259364998164027e-02,1.081747526417225214e-01,6.725516623552876827e-02
1.400000000000000000e+04,1.474859834359277533e-01,5.286336789788262380e-02,1.489379684551879468e-01,4.298075377668032077e-02,1.100278310848409324e-01,6.796887580458733924e-02
1.500000000000000000e+04,1.522430316984673404e-01,5.547599144897530365e-02,1.515698352538144555e-01,4.337761263657959748e-02,1.116517428362782255e-01,6.858673616034507980e-02
1.600000000000000000e+04,1.574275001062813983e-01,5.826775897373497742e-02,1.538220119165144839e-01,4.374768471624406602e-02,1.132065988034565984e-01,6.918442797713969528e-02
1.700000000000000000e+04,1.628579521330294211e-01,6.098816245498323019e-02,1.558701566157819074e-01,4.407780423929952285e-02,1.147988977506880365e-01,6.976067823384216049e-02
1.800000000000000000e+04,1.686493338333799330e-01,6.440412953515578520e-02,1.576411454692664693e-01,4.432931654046614461e-02,1.164575057130486230e-01,7.021291242161374624e-02
1.900000000000000000e+04,1.747756553658793843e-01,6.737099618393536937e-02,1.590248778056096435e-01,4.425240590163178472e-02,1.181020175066666844e-01,7.044130721417594942e-02
2.000000000000000000e+04,1.809062783028140831e-01,7.016506073545993039e-02,1.602667673106250856e-01,4.392852824157177788e-02,1.199010691086562358e-01,7.047903538754726749e-02
2.100000000000000000e+04,1.875116628776372363e-01,7.433638481556119337e-02,1.614670938004317824e-01,4.369548834953952687e-02,1.215459177939292312e-01,7.048804413922286904e-02
2.200000000000000000e+04,1.947894665422843230e-01,7.837225867816814684e-02,1.625575529568857869e-01,4.339155855254377137e-02,1.231507839817263389e-01,7.036134695658512184e-02
2.300000000000000000e+04,2.035434829521579891e-01,8.362516090306529315e-02,1.637264221749010484e-01,4.314211459070721455e-02,1.250018152704842345e-01,7.024016739149445410e-02
2.400000000000000000e+04,2.124525575108784370e-01,8.879090023344550497e-02,1.644769663709235441e-01,4.290496205299967891e-02,1.267318370633111480e-01,7.007806666710092447e-02
2.500000000000000000e+04,2.209862174177651406e-01,9.393065844353061522e-02,1.649876939838523238e-01,4.251056404188841703e-02,1.282565053977121616e-01,6.972120171593575166e-02
2.600000000000000000e+04,2.301135754733480698e-01,9.890218586214973018e-02,1.654764221652078315e-01,4.213549733235066874e-02,1.295781264654600196e-01,6.907467018527990721e-02
2.700000000000000000e+04,2.388387776522338801e-01,1.032092106364265321e-01,1.659868388098378889e-01,4.180662510408698213e-02,1.308687048605882697e-01,6.842880264207056029e-02
2.800000000000000000e+04,2.480243085174966278e-01,1.083575993955251671e-01,1.668727737224115770e-01,4.147369287208172578e-02,1.322721045473544133e-01,6.780428959274524547e-02
2.900000000000000000e+04,2.570405554383502489e-01,1.130614816489104862e-01,1.674839365610573116e-01,4.100486367082543937e-02,1.335620610298245969e-01,6.717051565164212923e-02
3.000000000000000000e+04,2.659100879856766686e-01,1.173946710157857121e-01,1.682380565747083612e-01,4.030175673285479182e-02,1.349006545187846073e-01,6.631292053889129012e-02
3.100000000000000000e+04,2.750816520881558258e-01,1.223846614285577228e-01,1.690949440643775559e-01,3.951980062667273530e-02,1.362222496571552366e-01,6.542442447063506750e-02
3.200000000000000000e+04,2.841248993779297294e-01,1.268492773234346227e-01,1.700396217220530581e-01,3.872969439403946973e-02,1.376810494350159675e-01,6.470491076731410551e-02
3.300000000000000000e+04,2.935274698608328348e-01,1.309883496408568437e-01,1.711323869575024359e-01,3.771013594198880520e-02,1.392642531409696571e-01,6.416911445289764926e-02
3.400000000000000000e+04,3.035894775552102631e-01,1.346593077436035180e-01,1.720602216186153666e-01,3.598530763182095082e-02,1.408388281293692368e-01,6.343177938983589337e-02
3.500000000000000000e+04,3.136808955230114271e-01,1.379232577081332678e-01,1.730332988376821757e-01,3.436285699464067950e-02,1.425450884531802853e-01,6.247236984070276417e-02
3.600000000000000000e+04,3.233720233490005036e-01,1.407212319417943391e-01,1.737930158482561549e-01,3.279946399208094610e-02,1.442666110527217327e-01,6.154274854061879407e-02
3.700000000000000000e+04,3.329475572727234045e-01,1.440183627787305909e-01,1.745255510881960903e-01,3.131796198154346289e-02,1.461758668628864166e-01,6.067263154177669066e-02
3.800000000000000000e+04,3.424907788554675259e-01,1.470866036746747985e-01,1.752750328212017428e-01,2.996034541743965510e-02,1.478627450103804641e-01,5.970700972544294716e-02
3.900000000000000000e+04,3.520628147956961218e-01,1.505692400744795545e-01,1.761811273337262340e-01,2.887075548674872955e-02,1.497521003211584045e-01,5.912862423694210251e-02
4.000000000000000000e+04,3.612635819801267578e-01,1.545608860300673737e-01,1.771576250658483953e-01,2.791910488820275801e-02,1.513056606394755643e-01,5.854098119892463953e-02
4.100000000000000000e+04,3.702562749159591382e-01,1.564982197741236758e-01,1.777990533768415704e-01,2.697060010638313923e-02,1.527130248266662382e-01,5.764653540898279083e-02
4.200000000000000000e+04,3.793946198665845704e-01,1.580627545906388154e-01,1.782574643580323026e-01,2.601053015095085991e-02,1.542722599922878024e-01,5.701164479180440697e-02
4.300000000000000000e+04,3.861794977375614391e-01,1.581461522556060206e-01,1.785384810895534469e-01,2.488156714514645415e-02,1.556133410985168775e-01,5.655372589351899404e-02
4.400000000000000000e+04,3.928600273838872559e-01,1.579263359367718000e-01,1.788760639209255598e-01,2.373348397089293862e-02,1.571070185359644267e-01,5.609946962046098023e-02
4.500000000000000000e+04,3.999976206194010286e-01,1.579307149534396881e-01,1.794633877319241899e-01,2.281001445968040831e-02,1.586303913072229788e-01,5.573949791434488349e-02
4.600000000000000000e+04,4.061239421634840197e-01,1.578865310103818864e-01,1.801333970461788947e-01,2.192409626860114535e-02,1.599609521318699212e-01,5.550095949779334376e-02
4.700000000000000000e+04,4.126205995800916182e-01,1.588719409085598833e-01,1.808011002273512136e-01,2.101190676904505714e-02,1.614643725764923210e-01,5.545650845332691231e-02
4.800000000000000000e+04,4.201596750905598476e-01,1.599676898926153112e-01,1.812416319326060898e-01,1.966565622638077188e-02,1.632251520170744652e-01,5.541465366636376400e-02
4.900000000000000000e+04,4.283802131736097474e-01,1.611910364739700674e-01,1.815659478831893880e-01,1.849065582139352085e-02,1.649447571615089980e-01,5.529319197458998358e-02
5.000000000000000000e+04,4.364256891282970452e-01,1.613060852408377543e-01,1.818981410296105494e-01,1.800030497549237260e-02,1.662253334901318269e-01,5.524190451371960298e-02
5.100000000000000000e+04,4.452955846081659286e-01,1.600125063516367740e-01,1.821647507067504224e-01,1.765456574408678925e-02,1.673578221384114939e-01,5.526271399398519080e-02
5.200000000000000000e+04,4.543918223092471287e-01,1.591537830272205245e-01,1.827295310470966050e-01,1.762389606762417016e-02,1.682842836484356730e-01,5.529823581921274045e-02
5.300000000000000000e+04,4.626848623650781089e-01,1.591446619291989883e-01,1.836756340190953685e-01,1.814374664791825256e-02,1.693362634140134215e-01,5.536167346914979553e-02
5.400000000000000000e+04,4.701586652625889817e-01,1.587563281894858180e-01,1.848774376220284621e-01,1.948221313656360240e-02,1.710878440747999607e-01,5.597906359611992677e-02
5.500000000000000000e+04,4.764275292489078550e-01,1.584981793391765093e-01,1.858684461900522999e-01,2.085499132282428447e-02,1.730132431228074141e-01,5.721366932466609434e-02
5.600000000000000000e+04,4.818100438277186370e-01,1.584784819504290732e-01,1.868879839987995783e-01,2.157322971497217801e-02,1.755739292226284054e-01,5.900400317928967270e-02
5.700000000000000000e+04,4.866354739730543999e-01,1.578318526973650771e-01,1.880116625619468462e-01,2.266736017859157307e-02,1.779096464105083542e-01,6.056638278057187297e-02
5.800000000000000000e+04,4.909703101341922893e-01,1.565386499614970506e-01,1.892379011841457126e-01,2.366262682856671434e-02,1.804234057705027539e-01,6.198905429313111837e-02
5.900000000000000000e+04,4.950243886282195138e-01,1.547550507005168718e-01,1.903050394904850784e-01,2.432317343917972038e-02,1.832758364280002994e-01,6.349100670983280625e-02
6.000000000000000000e+04,4.989891481225937064e-01,1.520608760387873737e-01,1.916866729446805862e-01,2.507566495653851951e-02,1.868617610533290785e-01,6.566258444561086371e-02
6.100000000000000000e+04,5.032788714329105018e-01,1.502211094280680170e-01,1.931423632116064937e-01,2.599337233922487458e-02,1.908782411993760475e-01,6.839186661552586199e-02
6.200000000000000000e+04,5.052505496311716637e-01,1.493631768604115062e-01,1.953524585850351381e-01,2.772466366469774485e-02,1.945294642374599259e-01,7.117462111759953469e-02
6.300000000000000000e+04,5.075507932975826808e-01,1.491341056757144179e-01,1.979539563244588629e-01,2.996802513893774556e-02,1.985654560740956753e-01,7.417383209210418049e-02
6.400000000000000000e+04,5.107167084689002712e-01,1.486736867833419184e-01,2.007380048273313400e-01,3.222927303879936922e-02,2.024064593003200851e-01,7.695812971174258166e-02
6.500000000000000000e+04,5.135669364597011954e-01,1.479496229661869389e-01,2.035117661920229082e-01,3.446340284540724830e-02,2.060343095380967327e-01,7.951206130084130519e-02
6.600000000000000000e+04,5.163079968817334553e-01,1.468581102728629684e-01,2.064139997944927918e-01,3.674440319975445790e-02,2.100407875275816794e-01,8.215695403545028586e-02
6.700000000000000000e+04,5.211176208435105428e-01,1.462616481358830767e-01,2.098862218892952325e-01,3.935574375668193792e-02,2.142221204570462223e-01,8.474520154213684153e-02
6.800000000000000000e+04,5.252784573516281474e-01,1.452943342234190860e-01,2.135239447108709665e-01,4.283130860303850651e-02,2.184959854822525749e-01,8.764492027439069188e-02
6.900000000000000000e+04,5.271945282280950940e-01,1.439847851389358391e-01,2.171770593044880793e-01,4.659625496703955622e-02,2.231717731071571342e-01,9.069090783102423670e-02
7.000000000000000000e+04,5.281128535196988327e-01,1.433462056306396837e-01,2.208487009869001816e-01,5.009296418710122711e-02,2.282753177697632863e-01,9.390634894331920113e-02
7.100000000000000000e+04,5.310658232013928393e-01,1.447456784736756430e-01,2.244845321795796711e-01,5.331055387414394831e-02,2.333945134225274831e-01,9.694912561671718831e-02
7.200000000000000000e+04,5.351062720999812949e-01,1.467661049873149048e-01,2.278269346514608384e-01,5.622255944917142756e-02,2.384490324045295262e-01,9.994133182201939136e-02
7.300000000000000000e+04,5.396588219701934364e-01,1.477086979183710458e-01,2.306042459096827868e-01,5.837906749596351308e-02,2.438739648955267070e-01,1.032521575301888622e-01
7.400000000000000000e+04,5.427598274895182318e-01,1.489394447398687260e-01,2.335524993761756429e-01,6.064875622518253739e-02,2.487852936116345115e-01,1.063201729480211938e-01
7.500000000000000000e+04,5.455107085721854210e-01,1.490142659942486347e-01,2.373773594684960853e-01,6.340198600742537327e-02,2.534501205552152636e-01,1.090399531509837205e-01
7.600000000000000000e+04,5.497764113264939079e-01,1.490928578694883933e-01,2.409543702054527947e-01,6.669848803374825441e-02,2.576583761615280355e-01,1.112051593608159167e-01
7.700000000000000000e+04,5.533858640714058863e-01,1.499835981047822620e-01,2.446842883214675468e-01,6.944582524874465257e-02,2.616125894370635585e-01,1.133212763585069865e-01
7.800000000000000000e+04,5.569884243033591531e-01,1.511019777536586617e-01,2.488456948739082575e-01,7.210257064936353988e-02,2.654564947794943452e-01,1.155924647360351276e-01
7.900000000000000000e+04,5.595073143095952162e-01,1.519181382706962513e-01,2.530317178898017216e-01,7.505219535195788161e-02,2.690499595074511419e-01,1.178718047346836717e-01
8.000000000000000000e+04,5.607791841578411152e-01,1.523625678482075640e-01,2.569844542614880822e-01,7.807633369324833150e-02,2.720718032203207071e-01,1.195183017756695776e-01
8.100000000000000000e+04,5.622366624258792189e-01,1.532053240851773968e-01,2.611966485290434514e-01,8.097516710518887217e-02,2.751073803873130275e-01,1.214603380201968452e-01
8.200000000000000000e+04,5.651668033108523392e-01,1.535050035168817328e-01,2.650268983241065301e-01,8.327636386348576114e-02,2.786170713986528269e-01,1.235572536795541965e-01
8.300000000000000000e+04,5.687847550901248272e-01,1.530386704222993499e-01,2.682357757594776015e-01,8.496066202681865076e-02,2.811388116736107112e-01,1.248456576194569845e-01
8.400000000000000000e+04,5.718879371265236378e-01,1.534230136676123235e-01,2.709329927720092179e-01,8.646943669611009686e-02,2.842548979966781908e-01,1.264316103703286009e-01
8.500000000000000000e+04,5.749589364742473396e-01,1.534715954379175518e-01,2.736825004334300648e-01,8.797277184438677400e-02,2.871752702136821656e-01,1.278438421691865945e-01
8.600000000000000000e+04,5.795846102090480567e-01,1.537415972948840415e-01,2.765906938115385016e-01,8.952962301090730546e-02,2.899850753219381239e-01,1.292393768779876717e-01
8.700000000000000000e+04,5.826494681608753723e-01,1.536040932739515252e-01,2.792230787660747171e-01,9.076956409908895629e-02,2.923643766936365740e-01,1.304871668596623846e-01
8.800000000000000000e+04,5.838832730777980817e-01,1.537625488563167941e-01,2.815685908419773287e-01,9.134184735675460187e-02,2.949172892363720044e-01,1.319510671372701449e-01
8.900000000000000000e+04,5.858416323423397687e-01,1.531752543704740788e-01,2.836831482328091014e-01,9.165638083011445891e-02,2.977659108416851885e-01,1.338513063960219962e-01
9.000000000000000000e+04,5.913409327108962721e-01,1.529854740516017608e-01,2.860680466709321634e-01,9.190859457976477409e-02,3.000336866964822269e-01,1.351247637342590513e-01
9.100000000000000000e+04,5.949019037872849136e-01,1.519883585663008019e-01,2.876604751669871174e-01,9.235561642332827670e-02,3.022612210094409724e-01,1.368398127097143757e-01
9.200000000000000000e+04,5.961840348148325086e-01,1.499284741560842071e-01,2.887649787234676801e-01,9.247930088242059532e-02,3.051690776565206265e-01,1.390024030693881307e-01
9.300000000000000000e+04,5.975252716148744536e-01,1.471162378750971444e-01,2.906514578305839924e-01,9.359340116947102717e-02,3.076117343406747362e-01,1.407344743894784755e-01
9.400000000000000000e+04,6.010200117913940820e-01,1.450771764005647502e-01,2.927859935069311859e-01,9.430723086111218734e-02,3.104878227530095680e-01,1.428006754901636477e-01
9.500000000000000000e+04,6.054069835269455524e-01,1.437427885981424347e-01,2.947845682486348595e-01,9.478784623919998820e-02,3.134420619824725418e-01,1.447696628379494532e-01
9.600000000000000000e+04,6.084074761029671929e-01,1.426271771661703491e-01,2.969725864134716287e-01,9.481231676773518857e-02,3.160183213657430379e-01,1.464238327810871154e-01
9.700000000000000000e+04,6.119970284807023653e-01,1.420262210828003580e-01,2.995816503526337327e-01,9.573567418672532248e-02,3.189371388036840727e-01,1.480461986661072704e-01
9.800000000000000000e+04,6.155307402920787707e-01,1.404343967560538198e-01,3.019143617287228243e-01,9.674865079078073804e-02,3.220030075376968393e-01,1.498442420096116334e-01
9.900000000000000000e+04,6.187106481294578630e-01,1.396669090327759544e-01,3.049925126376288320e-01,9.753638422279088671e-02,3.256181352332727097e-01,1.516618521453301505e-01
1.000000000000000000e+05,6.238691267908038629e-01,1.411657372582746928e-01,3.082033076507362246e-01,9.842294241129685706e-02,3.288091594294506592e-01,1.533542120932962771e-01
1.010000000000000000e+05,6.294047820457500109e-01,1.415862071317560977e-01,3.113209226679915509e-01,9.914195381361980142e-02,3.320244892034124318e-01,1.544835841472983196e-01
1.020000000000000000e+05,6.360046992875376670e-01,1.407413866386199586e-01,3.136951453878758511e-01,9.948856751426096712e-02,3.348128911241159411e-01,1.549846446562954394e-01
1.030000000000000000e+05,6.418015485487347238e-01,1.403736608437932409e-01,3.165397246076322446e-01,9.968773673944819613e-02,3.387283140428293260e-01,1.557612868389225691e-01
1.040000000000000000e+05,6.477037822707226722e-01,1.394798277257547903e-01,3.199713167295811789e-01,1.000964447357831633e-01,3.424928767067880742e-01,1.563753424369860034e-01
1.050000000000000000e+05,6.542840838759743649e-01,1.389830952362995364e-01,3.236875014107792325e-01,1.010987363701713604e-01,3.465303715984402455e-01,1.572760361236553717e-01
1.060000000000000000e+05,6.583087262380898919e-01,1.383167443712009226e-01,3.274927459437875221e-01,1.019718741286388258e-01,3.507427472669371604e-01,1.587920895545034683e-01
1.070000000000000000e+05,6.586584877099218582e-01,1.373897241689347459e-01,3.303069303269385304e-01,1.020184002876847046e-01,3.552127929437101650e-01,1.604886589749687509e-01
1.080000000000000000e+05,6.577567721996611105e-01,1.366038933468441130e-01,3.334544480285587253e-01,1.023886342228778057e-01,3.587189342036120054e-01,1.613627654388448407e-01
1.090000000000000000e+05,6.579158723270938092e-01,1.360156862824449253e-01,3.369918392961890885e-01,1.027021632161168041e-01,3.621879951895858318e-01,1.612733295297460179e-01
1.100000000000000000e+05,6.569658306737741205e-01,1.349364041041567208e-01,3.404510537993354347e-01,1.028288964843984687e-01,3.664733393748223489e-01,1.616344353569144077e-01
1.110000000000000000e+05,6.542613323326926800e-01,1.340513757254677141e-01,3.449649169321355457e-01,1.027300432114792300e-01,3.708824916031026042e-01,1.618469771818800418e-01
1.120000000000000000e+05,6.528522321030770792e-01,1.351844695554507148e-01,3.499164096161624382e-01,1.029718883929230944e-01,3.748373528752784178e-01,1.615652142174306694e-01
1.130000000000000000e+05,6.537977129631794559e-01,1.370726386342614733e-01,3.532029197784527508e-01,1.028872254862292085e-01,3.785488216478550272e-01,1.611391836990577198e-01
1.140000000000000000e+05,6.548202822794194633e-01,1.373106454031171875e-01,3.569768625550947538e-01,1.032097618064722333e-01,3.815857725126041156e-01,1.605132231639777585e-01
1.150000000000000000e+05,6.574689657944773336e-01,1.376389196905368761e-01,3.609736754263984659e-01,1.031102247931151017e-01,3.847458059101446226e-01,1.600932030579182153e-01
1.160000000000000000e+05,6.610071342423015084e-01,1.383386824835242945e-01,3.645481728573343738e-01,1.037210238685622732e-01,3.885520612865869250e-01,1.601503994367573236e-01
1.170000000000000000e+05,6.622288122627988383e-01,1.389642034371205981e-01,3.679526350561337922e-01,1.041803417444474855e-01,3.925565443453979952e-01,1.606717621970535359e-01
1.180000000000000000e+05,6.634890214674433739e-01,1.390291906764947183e-01,3.710355539396899549e-01,1.042424557295208026e-01,3.964531033171092012e-01,1.608680557679987855e-01
1.190000000000000000e+05,6.666662084080811068e-01,1.370930131358379378e-01,3.740726861481865062e-01,1.045406200978060973e-01,3.994267250067420894e-01,1.607708638644348709e-01
1.200000000000000000e+05,6.693905035209892773e-01,1.340270364684226778e-01,3.767765885401227477e-01,1.046098775907337852e-01,4.020853074213739942e-01,1.605136076838397652e-01
1.210000000000000000e+05,6.711270809884045674e-01,1.307856605106527403e-01,3.797146588143819890e-01,1.051882572580374320e-01,4.041089136304770735e-01,1.600578062391762868e-01
1.220000000000000000e+05,6.713782471448652700e-01,1.299576229553437157e-01,3.832251792541931934e-01,1.057980848596778156e-01,4.069950042713732508e-01,1.604355087179151484e-01
1.230000000000000000e+05,6.731269516847768752e-01,1.293892604825934434e-01,3.864543720428054718e-01,1.059365524875117287e-01,4.097634540008240900e-01,1.610244090529689698e-01
1.240000000000000000e+05,6.754106376181120419e-01,1.289975228895853809e-01,3.904808542766850521e-01,1.068981727751063121e-01,4.117228240129934269e-01,1.616549705771503920e-01
1.250000000000000000e+05,6.765708004187785951e-01,1.281426153883882813e-01,3.944344458372562312e-01,1.072495978936279376e-01,4.135234563813774411e-01,1.632192807305788140e-01
1.260000000000000000e+05,6.792088601827793726e-01,1.289650927255670820e-01,3.979702047497082895e-01,1.075926560734989934e-01,4.150516230799876083e-01,1.638927829193525532e-01
1.270000000000000000e+05,6.850843267070491072e-01,1.296109242127586048e-01,4.018314455065931656e-01,1.091721923771438313e-01,4.173494311996348571e-01,1.640968528751581834e-01
1.280000000000000000e+05,6.933978114749735910e-01,1.283991203847819895e-01,4.041989310065386420e-01,1.099800621307741311e-01,4.200895328891725011e-01,1.648577456693697263e-01
1.290000000000000000e+05,7.014423285458070145e-01,1.279462635646139157e-01,4.071085497560860134e-01,1.103554612770837745e-01,4.231452699580769417e-01,1.662705782773932772e-01
1.300000000000000000e+05,7.066288957168436191e-01,1.277435304398714111e-01,4.103639655843822065e-01,1.105608612316878875e-01,4.253390667030269578e-01,1.673916643287103601e-01
1.310000000000000000e+05,7.122712825852789420e-01,1.276644101221770800e-01,4.135802022411578793e-01,1.106206504705721377e-01,4.272527794244005417e-01,1.682000707956473606e-01
1.320000000000000000e+05,7.174858346096490980e-01,1.268099609540681849e-01,4.168681635322113999e-01,1.108761430071763532e-01,4.292490998140935932e-01,1.692651256189032227e-01
1.330000000000000000e+05,7.194270916826788209e-01,1.255790699790658160e-01,4.207649039116936884e-01,1.108426548101749398e-01,4.311651186847667017e-01,1.702951480276634344e-01
1.340000000000000000e+05,7.212253137743392939e-01,1.242281435005932327e-01,4.239851051221785183e-01,1.110136155553765464e-01,4.326047433283840560e-01,1.706361286419084966e-01
1.350000000000000000e+05,7.232396947791426278e-01,1.233083598038351159e-01,4.259833690384479676e-01,1.114885118593475916e-01,4.344836818293713598e-01,1.713061224732872756e-01
1.360000000000000000e+05,7.241496241266899281e-01,1.251448853715320941e-01,4.284044666699199921e-01,1.116376005972294638e-01,4.359751565653712801e-01,1.714821015954705041e-01
1.370000000000000000e+05,7.266693173052054533e-01,1.257350797291304778e-01,4.311022020352828221e-01,1.114585123195296762e-01,4.370082720448487668e-01,1.714179563448832433e-01
1.380000000000000000e+05,7.291894510155157993e-01,1.264173793894387277e-01,4.346012433760708116e-01,1.112782536997089650e-01,4.381417194064737841e-01,1.720218911975262555e-01
1.390000000000000000e+05,7.303323561169675626e-01,1.282176411112373737e-01,4.378097580790605847e-01,1.110299595215143292e-01,4.394483112754797860e-01,1.726595447206662748e-01
1.400000000000000000e+05,7.325887563314047446e-01,1.288238009134426709e-01,4.400391839622252999e-01,1.107660368507191323e-01,4.406119458945730316e-01,1.729972966311631166e-01
1.410000000000000000e+05,7.359234888274932551e-01,1.302328175240194952e-01,4.426859758931765976e-01,1.103025306694420532e-01,4.428753421933793177e-01,1.740515634381933907e-01
1.420000000000000000e+05,7.377246390992643343e-01,1.311429657823507122e-01,4.450156296090614361e-01,1.101798569750870732e-01,4.438169880030339853e-01,1.742713324408736164e-01
1.430000000000000000e+05,7.386557644651662313e-01,1.331415619574532472e-01,4.472364783202101290e-01,1.105197966756713002e-01,4.454122668017894138e-01,1.748794336409461303e-01
1.440000000000000000e+05,7.401191244746679887e-01,1.347070398296165150e-01,4.482892093443269776e-01,1.105719448877608840e-01,4.479061516533122678e-01,1.757905072361519994e-01
1.450000000000000000e+05,7.433864594047973062e-01,1.373076949852415352e-01,4.493751337923183597e-01,1.111056166638485082e-01,4.501139926978975359e-01,1.758671901830981543e-01
1.460000000000000000e+05,7.460873042878880534e-01,1.389055461577873296e-01,4.502379809395034571e-01,1.116093993927700367e-01,4.523637594514607896e-01,1.759522454726966390e-01
1.470000000000000000e+05,7.477349516824444153e-01,1.374774002727991717e-01,4.510841148350986929e-01,1.115666767580975188e-01,4.531962375965890022e-01,1.758854818781442897e-01
1.480000000000000000e+05,7.494762711602249716e-01,1.365188095823244852e-01,4.538284142140243671e-01,1.122370025220103262e-01,4.538867951851109361e-01,1.760469171271425992e-01
1.490000000000000000e+05,7.487242761203960484e-01,1.367646203472949462e-01,4.562356746770985794e-01,1.133613433633849504e-01,4.547071724552443905e-01,1.766828414054243124e-01
1.500000000000000000e+05,7.477442545292722897e-01,1.379331172856443355e-01,4.582710962805890409e-01,1.142872545015001379e-01,4.559237716293231268e-01,1.775987478207300130e-01
1.510000000000000000e+05,7.493537593112445938e-01,1.381624407193033088e-01,4.602996770216841171e-01,1.154462516461910865e-01,4.583640700162914805e-01,1.788763721205167134e-01
1.520000000000000000e+05,7.544169589316481739e-01,1.367981227905834818e-01,4.616269727181921412e-01,1.168919585648233311e-01,4.608730095551407113e-01,1.802280195486795911e-01
1.530000000000000000e+05,7.596623983340736741e-01,1.359777099668133538e-01,4.635714690377055192e-01,1.176299940048265297e-01,4.637479576055164587e-01,1.811138598613411810e-01
1.540000000000000000e+05,7.622875799749287973e-01,1.361796725564781430e-01,4.659277606055844956e-01,1.179076727609294911e-01,4.675461022232721975e-01,1.821618023682278764e-01
1.550000000000000000e+05,7.598515312414412248e-01,1.364667829702269908e-01,4.679646854038669868e-01,1.176980387960423341e-01,4.710571147736229980e-01,1.828441657213160931e-01
1.560000000000000000e+05,7.585189493224766544e-01,1.345048038668639478e-01,4.701433753498998613e-01,1.178602419416224789e-01,4.739928007864116499e-01,1.839110883117005546e-01
1.570000000000000000e+05,7.592353670599918392e-01,1.321199759205115565e-01,4.713370942450429424e-01,1.179693173026399311e-01,4.769862190794020296e-01,1.850894373556370154e-01
1.580000000000000000e+05,7.601549357197449064e-01,1.307099742299250023e-01,4.726648304494063257e-01,1.181048067020477599e-01,4.795874316016733863e-01,1.852120432696741648e-01
1.590000000000000000e+05,7.619690941940147066e-01,1.314781392332167453e-01,4.742260089585833005e-01,1.182001634355339809e-01,4.816382451548208432e-01,1.845705172471712174e-01
1.600000000000000000e+05,7.654362118109492297e-01,1.314107608421763163e-01,4.761896801797385614e-01,1.187481812835767120e-01,4.839908311863245771e-01,1.840872755956150242e-01
1.610000000000000000e+05,7.707019405884306673e-01,1.303517209195312054e-01,4.779474019886891245e-01,1.191825973614305395e-01,4.865741386050497219e-01,1.845442978259943245e-01
1.620000000000000000e+05,7.757666950866233257e-01,1.305003878999350386e-01,4.799030145497415467e-01,1.195746342573603405e-01,4.898154838396789890e-01,1.852109380719463849e-01
1.630000000000000000e+05,7.805735203059107619e-01,1.305539742548233184e-01,4.822280042624073060e-01,1.207385322795700433e-01,4.924159189029774231e-01,1.851397750836850375e-01
1.640000000000000000e+05,7.832396426971747205e-01,1.290732180663940465e-01,4.855195154740195584e-01,1.217948193200882046e-01,4.947841814132237226e-01,1.847802774363987988e-01
1.650000000000000000e+05,7.842356263649084003e-01,1.273910050608341726e-01,4.888743558870767281e-01,1.220271782052866905e-01,4.974272159440983887e-01,1.839766790900270732e-01
1.660000000000000000e+05,7.838493285756280571e-01,1.259618264994308290e-01,4.915002369712637154e-01,1.216826581081818931e-01,5.008515524453982515e-01,1.828804672245487595e-01
1.670000000000000000e+05,7.855623516749905555e-01,1.283461346896766775e-01,4.951257034688322789e-01,1.214764174164943977e-01,5.061414569004702990e-01,1.817936702588257847e-01
1.680000000000000000e+05,7.867373101765391397e-01,1.327163769598650733e-01,4.975584357440978045e-01,1.208605766844487034e-01,5.118237226169747300e-01,1.809078453273889331e-01
1.690000000000000000e+05,7.868957106459570916e-01,1.344570361785694390e-01,4.996250299435683329e-01,1.202805827602617395e-01,5.164210742476950111e-01,1.794606994306549019e-01
1.700000000000000000e+05,7.864393205065312031e-01,1.352426160493866991e-01,5.013671009878551965e-01,1.204448339859352096e-01,5.210052368163160530e-01,1.779677303144263090e-01
1.710000000000000000e+05,7.866200313719597936e-01,1.364860761382795107e-01,5.028040830175675158e-01,1.210106518278110110e-01,5.240508681634258314e-01,1.769134790182194383e-01
1.720000000000000000e+05,7.862706069307860979e-01,1.381449176774340870e-01,5.058789431915973189e-01,1.211371612318447311e-01,5.267276407488209466e-01,1.753979423090124001e-01
1.730000000000000000e+05,7.867537902399378558e-01,1.403845094811027594e-01,5.087624423632129966e-01,1.219608287564179355e-01,5.298106632470330757e-01,1.743289166129555479e-01
1.740000000000000000e+05,7.907973484817281129e-01,1.431196091773265233e-01,5.112204905877362204e-01,1.229356781420870431e-01,5.326643117771454605e-01,1.738257357395983915e-01
1.750000000000000000e+05,7.972272821373088680e-01,1.461888353008682084e-01,5.141738488463990508e-01,1.239431979634874476e-01,5.356020710020207298e-01,1.733606589968726963e-01
1.760000000000000000e+05,8.008174044381252132e-01,1.469924154055919641e-01,5.169360276564931578e-01,1.249528983510237584e-01,5.391801185450311173e-01,1.724674431082924009e-01
1.770000000000000000e+05,8.044745095945264879e-01,1.478162415138048469e-01,5.206467451197195340e-01,1.258067992956185543e-01,5.423846429910442746e-01,1.711890275167702591e-01
1.780000000000000000e+05,8.096118179438742679e-01,1.518438426719163625e-01,5.227353647999947173e-01,1.268148172083297665e-01,5.463574355225669921e-01,1.712803899128635121e-01
1.790000000000000000e+05,8.139482607036384598e-01,1.556539400727516009e-01,5.242580121729035758e-01,1.282081506697408391e-01,5.507523879898437169e-01,1.722688647229447811e-01
1.800000000000000000e+05,8.153371753798145383e-01,1.599448647337204654e-01,5.265337431418769532e-01,1.294789011539562718e-01,5.549355865785138286e-01,1.735175903567992284e-01
1.810000000000000000e+05,8.135823814621563344e-01,1.622129768550151507e-01,5.289602566342090917e-01,1.297518526813635775e-01,5.585484337926552856e-01,1.740491903238542415e-01
1.820000000000000000e+05,8.128062619937347355e-01,1.633856101289903051e-01,5.304023432097464408e-01,1.295700859300200902e-01,5.621597003701388484e-01,1.742883004480757225e-01
1.830000000000000000e+05,8.136184509244329677e-01,1.638530648305683846e-01,5.317441758060299506e-01,1.286271354680514623e-01,5.660564148208592217e-01,1.750767111851808111e-01
1.840000000000000000e+05,8.146987785384441905e-01,1.646811678792181044e-01,5.322257006227365528e-01,1.273505485745435040e-01,5.696880744591009682e-01,1.760966681493059127e-01
1.850000000000000000e+05,8.137939021162763353e-01,1.665596998937033668e-01,5.323540175427833310e-01,1.265352073434286018e-01,5.734405623599083679e-01,1.775564731668154150e-01
1.860000000000000000e+05,8.148738929861306657e-01,1.661136404722610982e-01,5.331186320884446772e-01,1.273570101016703593e-01,5.760937289004314232e-01,1.791567075066614889e-01
1.870000000000000000e+05,8.139467061687242211e-01,1.653670350080619078e-01,5.344735761991644685e-01,1.276951243872779806e-01,5.774746628085871691e-01,1.813071802730193971e-01
1.880000000000000000e+05,8.148081283676585906e-01,1.631565964891117382e-01,5.371028776033465180e-01,1.281306253396648498e-01,5.784313117330013299e-01,1.831290418354401539e-01
1.890000000000000000e+05,8.204878549374158281e-01,1.632721398273214164e-01,5.399696117407559726e-01,1.287579950933331330e-01,5.801718538020047555e-01,1.847695099711170741e-01
1.900000000000000000e+05,8.297000490885790835e-01,1.654480592661568550e-01,5.423742294424270804e-01,1.290625931647418068e-01,5.825287930051151752e-01,1.862327420445986648e-01
1.910000000000000000e+05,8.386876889555460179e-01,1.662780929011315467e-01,5.452205190075187780e-01,1.293675584820202784e-01,5.856613851041158059e-01,1.868994446663556908e-01
1.920000000000000000e+05,8.443974731119340271e-01,1.665202980873539407e-01,5.473305159557307897e-01,1.296583104702806466e-01,5.883957082722305332e-01,1.871835716891867285e-01
1.930000000000000000e+05,8.495600714423936495e-01,1.650356614716940451e-01,5.491199023630871645e-01,1.295146682909487923e-01,5.906678631038375649e-01,1.873376625438786247e-01
1.940000000000000000e+05,8.499420157388148933e-01,1.648518483192641104e-01,5.503930679744860610e-01,1.290951226997469059e-01,5.930362296333940852e-01,1.878742329340449546e-01
1.950000000000000000e+05,8.460129109592753327e-01,1.639431847859082469e-01,5.516522929858520552e-01,1.295248115072308581e-01,5.950759269928815876e-01,1.878465348705254390e-01
1.960000000000000000e+05,8.450796862285750999e-01,1.629606810650607862e-01,5.531641350901541632e-01,1.292349754384525540e-01,5.957619759383894209e-01,1.882000457133648774e-01
1.970000000000000000e+05,8.460203993456997251e-01,1.607169560302794953e-01,5.544830094791244335e-01,1.284765818963405914e-01,5.980377326129471260e-01,1.889099413617524592e-01
1.980000000000000000e+05,8.469391909318283451e-01,1.580974391776933385e-01,5.581943225965003696e-01,1.283234710241792642e-01,6.002226673386323874e-01,1.889859234121478715e-01
1.990000000000000000e+05,8.496931556783691164e-01,1.559371859746240541e-01,5.627119686318620140e-01,1.279612597474199254e-01,6.027895983464546248e-01,1.888925834808924953e-01
2.000000000000000000e+05,8.530860091544143486e-01,1.547597084448825711e-01,5.664858594521335888e-01,1.270909039985010647e-01,6.061047933181781255e-01,1.893086337489069126e-01
2.010000000000000000e+05,8.567137817657594079e-01,1.550324751003452350e-01,5.697048166797651358e-01,1.266998834181697065e-01,6.100697344328103178e-01,1.893136087512232169e-01
2.020000000000000000e+05,8.586268462982047378e-01,1.567639050486297481e-01,5.734784486603182740e-01,1.278241023896849460e-01,6.127973464533847947e-01,1.888424133271099925e-01
2.030000000000000000e+05,8.596804583488437679e-01,1.578728291887156188e-01,5.760322682571845654e-01,1.293601998627673666e-01,6.149305347523112975e-01,1.881192515871524806e-01
2.040000000000000000e+05,8.609065932451838155e-01,1.593619204477741691e-01,5.792032364897961028e-01,1.302298286533553340e-01,6.172775496646861759e-01,1.875815062245729525e-01
2.050000000000000000e+05,8.657297694338964567e-01,1.596747441911548493e-01,5.827374665845018731e-01,1.312464468402314566e-01,6.198006113790359706e-01,1.871198194541379423e-01
2.060000000000000000e+05,8.745923320056986361e-01,1.611829778763398946e-01,5.872955099783009336e-01,1.313937294477311168e-01,6.229615775130034061e-01,1.865378264896139782e-01
2.070000000000000000e+05,8.846058066699585831e-01,1.653599699618005792e-01,5.901705878995248122e-01,1.315930168617386320e-01,6.267677551856695173e-01,1.864928413908430171e-01
2.080000000000000000e+05,8.914144977581243134e-01,1.716328801235278423e-01,5.920575594940341579e-01,1.318191944488927847e-01,6.307587120319048113e-01,1.861622720708419887e-01
2.090000000000000000e+05,8.990132748373286242e-01,1.749274369034847787e-01,5.945915822588389021e-01,1.323818447822463218e-01,6.341568258170897643e-01,1.858333020049958428e-01
2.100000000000000000e+05,9.021692143453542423e-01,1.752480786149535619e-01,5.976886748649785641e-01,1.326936551662400987e-01,6.354173722253744216e-01,1.857185550344286895e-01
2.110000000000000000e+05,9.034613736814032237e-01,1.760199478559071884e-01,6.006348553325232542e-01,1.330142067655681881e-01,6.356609462664631893e-01,1.853415257905120517e-01
2.120000000000000000e+05,8.994862496046654998e-01,1.772829859628498594e-01,6.027775793436722651e-01,1.334509621759757680e-01,6.366651182689982980e-01,1.854960647370957061e-01
2.130000000000000000e+05,8.947026417830071798e-01,1.784148658938430609e-01,6.050214124364687862e-01,1.342601999630311793e-01,6.370636205958082332e-01,1.855043374451714189e-01
2.140000000000000000e+05,8.939588351042362380e-01,1.803001923458350531e-01,6.088613275636239885e-01,1.354127125575092516e-01,6.386975601452957729e-01,1.856922632325029576e-01
2.150000000000000000e+05,8.995047777390746679e-01,1.801427281371106859e-01,6.119546111963478641e-01,1.353690163123982271e-01,6.402860757752720788e-01,1.863509563176884432e-01
2.160000000000000000e+05,9.028054104645305555e-01,1.828515945502481865e-01,6.149619443459469759e-01,1.345590389605638981e-01,6.435691135005707775e-01,1.877785165106006793e-01
2.170000000000000000e+05,9.060154541767824199e-01,1.847787703677608029e-01,6.185483613142598314e-01,1.350923785702550783e-01,6.451192013355617760e-01,1.885162750135817300e-01
2.180000000000000000e+05,9.081224453300361654e-01,1.868242398827903716e-01,6.217740040649327726e-01,1.349676375108818382e-01,6.468390393608356437e-01,1.887098749392810970e-01
2.190000000000000000e+05,9.083327219727298507e-01,1.874670770497186834e-01,6.247086537937026618e-01,1.346189580109864725e-01,6.493626192380453910e-01,1.890355152789685578e-01
2.200000000000000000e+05,9.080244714493057590e-01,1.874662332271523069e-01,6.276700707093794129e-01,1.336338039729329796e-01,6.517382671162300634e-01,1.892310378794289649e-01
2.210000000000000000e+05,9.064551823838903344e-01,1.927627872782474994e-01,6.307967549288772124e-01,1.328233063016813209e-01,6.526324161139949176e-01,1.893247538906189797e-01
2.220000000000000000e+05,9.079502074458755123e-01,1.949220488530616358e-01,6.335945367013068319e-01,1.312258677990240374e-01,6.543898269700915149e-01,1.901012128282295599e-01
2.230000000000000000e+05,9.085913506996002864e-01,1.973184845547786836e-01,6.356575807423684443e-01,1.297200431701139578e-01,6.574303793225122483e-01,1.911896270564848732e-01
2.240000000000000000e+05,9.111895576570410160e-01,1.987497243597429741e-01,6.368281342116977051e-01,1.296593161264817107e-01,6.608920291940345582e-01,1.920951143455022492e-01
2.250000000000000000e+05,9.106176512927484090e-01,2.005868568559302789e-01,6.383091405985464872e-01,1.293001080387214952e-01,6.644459002053559882e-01,1.925620325306143799e-01
2.260000000000000000e+05,9.043395879630550249e-01,2.030575986168278169e-01,6.399387011017224625e-01,1.279437897916384514e-01,6.668677490040858524e-01,1.946069204332463998e-01
2.270000000000000000e+05,8.966674013619324590e-01,2.026449268951593663e-01,6.427043002194557930e-01,1.269747414581660905e-01,6.685207596922890794e-01,1.961964452487762745e-01
2.280000000000000000e+05,8.897498014783037368e-01,2.000716399232114473e-01,6.459922356203592342e-01,1.267698274480527632e-01,6.705789063511969905e-01,1.973365489257703775e-01
2.290000000000000000e+05,8.811046674903204590e-01,1.969851595180974468e-01,6.482326222342712496e-01,1.258487376628771026e-01,6.733097053622553174e-01,1.992738249924821958e-01
2.300000000000000000e+05,8.776954374280735438e-01,1.967080520358886475e-01,6.500677436614906712e-01,1.251142073360718421e-01,6.773123482866196809e-01,2.011018567127881851e-01
2.310000000000000000e+05,8.750743499831922234e-01,1.971615838629913464e-01,6.525354313742907086e-01,1.239976554080419180e-01,6.822739463395272042e-01,2.031915630293167629e-01
2.320000000000000000e+05,8.794499199333943862e-01,1.946741991677558847e-01,6.551079852985308705e-01,1.228086222388851956e-01,6.864463652392993609e-01,2.044372414292240370e-01
2.330000000000000000e+05,8.854316259683364665e-01,1.938777693834979887e-01,6.573873956056056622e-01,1.216805104408347354e-01,6.906748841969205799e-01,2.059049750638484721e-01
2.340000000000000000e+05,8.914530033857297475e-01,1.920677948458339168e-01,6.588075604601756341e-01,1.205394958382238618e-01,6.947185204118786483e-01,2.075399079362167110e-01
2.350000000000000000e+05,8.948513241839991528e-01,1.935925715028365968e-01,6.615841720781442392e-01,1.198400597873075513e-01,6.991852753584087976e-01,2.085514411902862075e-01
2.360000000000000000e+05,8.994549465416675771e-01,1.938067210101500071e-01,6.636117683626266972e-01,1.200306952217978368e-01,7.032166293592100326e-01,2.086674445261214317e-01
2.370000000000000000e+05,9.011185037738228543e-01,1.976264775924639061e-01,6.660791969051890193e-01,1.194082027797507134e-01,7.082570527477890510e-01,2.090667214406760621e-01
2.380000000000000000e+05,9.016949964168282650e-01,2.007910092170984151e-01,6.683684797983795445e-01,1.179131687275239565e-01,7.133157700562777759e-01,2.097258742516778518e-01
2.390000000000000000e+05,9.038849063572869103e-01,2.037666022143125311e-01,6.693596697603947376e-01,1.166250988044766901e-01,7.174481812147901483e-01,2.108930575547491026e-01
2.400000000000000000e+05,9.060961679550841863e-01,2.060550084879669841e-01,6.699890748977623822e-01,1.164811736510685813e-01,7.204057631232646530e-01,2.117701252191784012e-01
2.410000000000000000e+05,9.095306106492455633e-01,2.048565109112923388e-01,6.691861885961201128e-01,1.167830741221119600e-01,7.242256222141422173e-01,2.129325811575446536e-01
2.420000000000000000e+05,9.118709923208352386e-01,2.027849847271754602e-01,6.684526430232881067e-01,1.171110091202279269e-01,7.271944759583492957e-01,2.136875094026612354e-01
2.430000000000000000e+05,9.143538907167206853e-01,2.011786691071138777e-01,6.689412935820732153e-01,1.176834905048387003e-01,7.285085567389035788e-01,2.131164862957795336e-01
2.440000000000000000e+05,9.116554301352569611e-01,2.032495889150032209e-01,6.706969681988234067e-01,1.179574652829242787e-01,7.312102048900317453e-01,2.116595861758859554e-01
2.450000000000000000e+05,9.105301709709748836e-01,2.049376577750357531e-01,6.740744298008914948e-01,1.171539943395419892e-01,7.333140865996924385e-01,2.110339599893588380e-01
2.460000000000000000e+05,9.131647326827518896e-01,2.062162813946413487e-01,6.773364788730619201e-01,1.167361214643807127e-01,7.341034213779107365e-01,2.098113278906094392e-01
2.470000000000000000e+05,9.166887277786682775e-01,2.046805513374780616e-01,6.797720093888601767e-01,1.160184447468182029e-01,7.368428235190918052e-01,2.075216341801937314e-01
2.480000000000000000e+05,9.225198070520216342e-01,2.032585140035485793e-01,6.825827989792127015e-01,1.148672543989128214e-01,7.392307797487004395e-01,2.058806031566245975e-01
2.490000000000000000e+05,9.260500207802846440e-01,2.049247827327349003e-01,6.852638986174813818e-01,1.139853749458271531e-01,7.413811478377697606e-01,2.046666665251493378e-01
2.500000000000000000e+05,9.250430763941597245e-01,2.050657636437440978e-01,6.880548655674799674e-01,1.128390885127370374e-01,7.436122320820985898e-01,2.026610557909644117e-01
2.510000000000000000e+05,9.231380960729533847e-01,2.053612127896211337e-01,6.900375041922254260e-01,1.121644913180241954e-01,7.457179275895802206e-01,2.009519348496999480e-01
2.520000000000000000e+05,9.218024562960908108e-01,2.086722808591743583e-01,6.924341146187056317e-01,1.114943085710644738e-01,7.477442026215530557e-01,2.000533685629597713e-01
2.530000000000000000e+05,9.236505591383150637e-01,2.130793799335866101e-01,6.952752990889089491e-01,1.109722223057732493e-01,7.509247320866332398e-01,1.992505157621700940e-01
2.540000000000000000e+05,9.240169818242811584e-01,2.184039036060950179e-01,6.979295796132451990e-01,1.108589780215902820e-01,7.533247889765534167e-01,1.975316259760462601e-01
2.550000000000000000e+05,9.263449253863462740e-01,2.214553710251613849e-01,6.996157840234079606e-01,1.096075865717416886e-01,7.552227988039107442e-01,1.966731354949141364e-01
2.560000000000000000e+05,9.320589080221246547e-01,2.217389607954774189e-01,7.021728684464670911e-01,1.085577631685946398e-01,7.567589719274744331e-01,1.964000017029844947e-01
2.570000000000000000e+05,9.395884223510919675e-01,2.226267368309959305e-01,7.048285739955061358e-01,1.086086982843299242e-01,7.584973628112234856e-01,1.960447512179654128e-01
2.580000000000000000e+05,9.475171126264638755e-01,2.200421165485361430e-01,7.043365545834956443e-01,1.098848655710708277e-01,7.599872307694373053e-01,1.953920258473936800e-01
2.590000000000000000e+05,9.517128529617095989e-01,2.182703194690462645e-01,7.039012051053086250e-01,1.113464279747901076e-01,7.616786949775162796e-01,1.938382058043943701e-01
2.600000000000000000e+05,9.537019700408104761e-01,2.164883638506609476e-01,7.040681049465564723e-01,1.123628090990869133e-01,7.648599759504124407e-01,1.925083315080658164e-01
2.610000000000000000e+05,9.571123660710419978e-01,2.160856691184571410e-01,7.070229400017270516e-01,1.132967170645896166e-01,7.688004816797366914e-01,1.911880685813196479e-01
2.620000000000000000e+05,9.602479642515020508e-01,2.176520932088092108e-01,7.101764431343743356e-01,1.145270985437323585e-01,7.734698171358228569e-01,1.898138418233460412e-01
2.630000000000000000e+05,9.635120865743711516e-01,2.195390424597578882e-01,7.137774224184564309e-01,1.151588233196763483e-01,7.789102709183399753e-01,1.894841203755844028e-01
2.640000000000000000e+05,9.722175181466485849e-01,2.208701618986486648e-01,7.179169591321651334e-01,1.143997881754468954e-01,7.824791453293776788e-01,1.899047278920104331e-01
2.650000000000000000e+05,9.800609059085078067e-01,2.222066628583903025e-01,7.207322317618832797e-01,1.138646975332184702e-01,7.862163449191236220e-01,1.901583592069812090e-01
2.660000000000000000e+05,9.868217373968010131e-01,2.224436678149236402e-01,7.227928919708402900e-01,1.134488053495797122e-01,7.920958278098361172e-01,1.900146961079406394e-01
2.670000000000000000e+05,9.948535833328615574e-01,2.266255750584903472e-01,7.242614604026128555e-01,1.133545445229485332e-01,7.966000253711493784e-01,1.907679983170751381e-01
2.680000000000000000e+05,9.992302419172961470e-01,2.298892066213915064e-01,7.263870044004413495e-01,1.132837128661764170e-01,7.999287979108951063e-01,1.914691897374226903e-01
2.690000000000000000e+05,1.004091068340857706e+00,2.326500116725490064e-01,7.274372737860895777e-01,1.127175796564928445e-01,8.028580575091006644e-01,1.911687473351627309e-01
2.700000000000000000e+05,1.009703993428171076e+00,2.371979767652585280e-01,7.274457470654427382e-01,1.126236124774802755e-01,8.064469615550429182e-01,1.921209384175356916e-01
2.710000000000000000e+05,1.017714669293172669e+00,2.390712203147114800e-01,7.269409017523079664e-01,1.128644486816491321e-01,8.102422556152589772e-01,1.936136977877968290e-01
2.720000000000000000e+05,1.020977522019500761e+00,2.402120407184754336e-01,7.264774380990026703e-01,1.141703236457623505e-01,8.139730805073978059e-01,1.952182430090292631e-01
2.730000000000000000e+05,1.017176941767717890e+00,2.420142876708368251e-01,7.264865074309815318e-01,1.147490182786789770e-01,8.173563205969101020e-01,1.961996015797849435e-01
2.740000000000000000e+05,1.016842779624669735e+00,2.399733829440109101e-01,7.286223903619629683e-01,1.138238314874871898e-01,8.208157681870840161e-01,1.976714567746417073e-01
2.750000000000000000e+05,1.016999496086801846e+00,2.411957861446564211e-01,7.302036246942791298e-01,1.142060391882527698e-01,8.250334816621880396e-01,1.993567614780060726e-01
2.760000000000000000e+05,1.014852885002421878e+00,2.446179000934505521e-01,7.314297334649360049e-01,1.159980774262628495e-01,8.308099117701498448e-01,2.013090920485753055e-01
2.770000000000000000e+05,1.012234699563316243e+00,2.473422241831691182e-01,7.322544640240570279e-01,1.174705079513373024e-01,8.352609118045143388e-01,2.033575871448571604e-01
2.780000000000000000e+05,1.007460212407581324e+00,2.511718857408440919e-01,7.338449752783003932e-01,1.186727831377857173e-01,8.404310764018970703e-01,2.062374335544681081e-01
2.790000000000000000e+05,1.003976199947371750e+00,2.539539136623178428e-01,7.369891504261327775e-01,1.188624181574201022e-01,8.456380101504610280e-01,2.098332889873991969e-01
2.800000000000000000e+05,1.001866954476086091e+00,2.559666194894110736e-01,7.412287079826441749e-01,1.181325178128063286e-01,8.491428035248076434e-01,2.132498340660007874e-01
2.810000000000000000e+05,9.982271587976546678e-01,2.567328198494674418e-01,7.440407934797862444e-01,1.177092494572404835e-01,8.520384808727361481e-01,2.165932924400930104e-01
2.820000000000000000e+05,9.956445252201574503e-01,2.586897813894459830e-01,7.455219555627646821e-01,1.169660325222464936e-01,8.552456477944233582e-01,2.198689814412374821e-01
2.830000000000000000e+05,9.958083415759192425e-01,2.597219904548750957e-01,7.457075902456987704e-01,1.173409688674608986e-01,8.566976326593439550e-01,2.236422114850159792e-01
2.840000000000000000e+05,9.933589997146876627e-01,2.569818044502481524e-01,7.448500811862165394e-01,1.180549440626649654e-01,8.576237312525784029e-01,2.277162768579932273e-01
2.850000000000000000e+05,9.910603365436146950e-01,2.543812254879926904e-01,7.460962981680658856e-01,1.185567010963463619e-01,8.575271309598984093e-01,2.320007212109844175e-01
2.860000000000000000e+05,9.888772674840852206e-01,2.542061131465659929e-01,7.478731172916111003e-01,1.191154801443237155e-01,8.579522709888877108e-01,2.352031641022241659e-01
2.870000000000000000e+05,9.858869070891495001e-01,2.518673216734532150e-01,7.499783986864324570e-01,1.200359217335868478e-01,8.609396522574336297e-01,2.398474002847417741e-01
2.880000000000000000e+05,9.823080825821726147e-01,2.520874138187302327e-01,7.501694749728785583e-01,1.217293542926900646e-01,8.651200269748938743e-01,2.452756342314562077e-01
2.890000000000000000e+05,9.801034027305903784e-01,2.527195998020718704e-01,7.508638936587628265e-01,1.227090175988282544e-01,8.702239609813043897e-01,2.506031457630755743e-01
2.900000000000000000e+05,9.814557555760219376e-01,2.509483790491426891e-01,7.509176872576436290e-01,1.250191235093863762e-01,8.745242829016018904e-01,2.551482107319491544e-01
2.910000000000000000e+05,9.826346009376629720e-01,2.517177038038361236e-01,7.521634635540221936e-01,1.272725505126421353e-01,8.800512838901743962e-01,2.586487889762664749e-01
2.920000000000000000e+05,9.832924315057213205e-01,2.543397377474945209e-01,7.542940088034997270e-01,1.275569481253271131e-01,8.874209980321290381e-01,2.627225495530597366e-01
2.930000000000000000e+05,9.846065125117698935e-01,2.583556661850903158e-01,7.567364323790036762e-01,1.284712168963925705e-01,8.944436454339258491e-01,2.672361847465007934e-01
2.940000000000000000e+05,9.825121149880993165e-01,2.627006144084078620e-01,7.578738705350850369e-01,1.293809044094632044e-01,9.001010874870107870e-01,2.711552648240627139e-01
2.950000000000000000e+05,9.837664167966637674e-01,2.623485974231918871e-01,7.571372932037817582e-01,1.293294509171983298e-01,9.034334623778415008e-01,2.761191695385643574e-01
2.960000000000000000e+05,9.871438013599758143e-01,2.631208567311372204e-01,7.565537268986267661e-01,1.286803920449754723e-01,9.058905265172000343e-01,2.798494145678647183e-01
2.970000000000000000e+05,9.906426357077573464e-01,2.637727018172923987e-01,7.563069661126270438e-01,1.282070029891619056e-01,9.090941964214663829e-01,2.817042513813263205e-01
2.980000000000000000e+05,9.984741291852904377e-01,2.616388071526853931e-01,7.573226948830903416e-01,1.268688434587219860e-01,9.131779190674919056e-01,2.830027742542055580e-01
2.990000000000000000e+05,1.008092236578477019e+00,2.618877537891368679e-01,7.587839046185820280e-01,1.258429791967785039e-01,9.175420367015312273e-01,2.847416401726752810e-01
3.000000000000000000e+05,1.018090785542814958e+00,2.659106737698568868e-01,7.596902065017687722e-01,1.255597099916816450e-01,9.244528221349490593e-01,2.881160993097861556e-01
3.010000000000000000e+05,1.026520563774490524e+00,2.694694841026193943e-01,7.605922069704812438e-01,1.245875596871247881e-01,9.302377006329385356e-01,2.908296511854673305e-01
3.020000000000000000e+05,1.034253047380726098e+00,2.689724725145538065e-01,7.620180206810421852e-01,1.239360693496348864e-01,9.356443659938364910e-01,2.929922815566788907e-01
3.030000000000000000e+05,1.043100788376941201e+00,2.671048647252371455e-01,7.648594645238103729e-01,1.221826212705491854e-01,9.440894848674808992e-01,2.955932918375638874e-01
3.040000000000000000e+05,1.054048394429100588e+00,2.682620839072970553e-01,7.663929169977493627e-01,1.220266965433993434e-01,9.532831524611506957e-01,2.977413139284937338e-01
3.050000000000000000e+05,1.063258593568383814e+00,2.734439882607919148e-01,7.647814948063894613e-01,1.239887977726105567e-01,9.637156256951799893e-01,2.994422702465227570e-01
3.060000000000000000e+05,1.070433344725970404e+00,2.771529370918676127e-01,7.641610292985009378e-01,1.248383354656146110e-01,9.709670508672694211e-01,3.012460252352435752e-01
3.070000000000000000e+05,1.075628410964574178e+00,2.803576865737874013e-01,7.642342566379700664e-01,1.255505869263453533e-01,9.741750473610648609e-01,3.005754088272280522e-01
3.080000000000000000e+05,1.084435521072057762e+00,2.822200136366431189e-01,7.651669626868641272e-01,1.251648172689534821e-01,9.778479588238112585e-01,2.992869949766634452e-01
3.090000000000000000e+05,1.091772948438070046e+00,2.825883696081050167e-01,7.653074581106540375e-01,1.263815449002282099e-01,9.809031516875743595e-01,2.979025637583453956e-01
3.100000000000000000e+05,1.096545751081473785e+00,2.831188818438863941e-01,7.664961759533862606e-01,1.268956437591195752e-01,9.829272241694588796e-01,2.960783291829140462e-01
3.110000000000000000e+05,1.100502607550095213e+00,2.837617614825718726e-01,7.687563854184737977e-01,1.265592400807333262e-01,9.829154603220336961e-01,2.937311092232181564e-01
3.120000000000000000e+05,1.104124213289314982e+00,2.870188586456712820e-01,7.701799964059644621e-01,1.271850717083319871e-01,9.836322155442849269e-01,2.920463000631952633e-01
3.130000000000000000e+05,1.112683629837955879e+00,2.854990850190062823e-01,7.720047266903653504e-01,1.273458763598123156e-01,9.867215609211924532e-01,2.906158217557158197e-01
3.140000000000000000e+05,1.121214879928450037e+00,2.835214727788388234e-01,7.740911692890584117e-01,1.284422093672074605e-01,9.916631813079218594e-01,2.904423082549356105e-01
3.150000000000000000e+05,1.125192103085801421e+00,2.813870072603294470e-01,7.784492746860431911e-01,1.312849485411273220e-01,9.978536874099108722e-01,2.898260771290389615e-01
3.160000000000000000e+05,1.125627244671321581e+00,2.734154816231613161e-01,7.836257102767972826e-01,1.337276968478960382e-01,1.002179143575034015e+00,2.898777989025071999e-01
3.170000000000000000e+05,1.125975865818201971e+00,2.687779457246716186e-01,7.872003111787524432e-01,1.358006863257446017e-01,1.005242913274116079e+00,2.915173473254768499e-01
3.180000000000000000e+05,1.121757763576930245e+00,2.724639600014470697e-01,7.897429364419866760e-01,1.381342240680241973e-01,1.009828345612259870e+00,2.939512429424133155e-01
3.190000000000000000e+05,1.117003539768642195e+00,2.738092765480987789e-01,7.915008394819860182e-01,1.397129127863457609e-01,1.015012140245258765e+00,2.964185296341416698e-01
3.200000000000000000e+05,1.117247916782772021e+00,2.721735232975577290e-01,7.940660342311556263e-01,1.405489407846248207e-01,1.018678625653286263e+00,2.968438986515647415e-01
3.210000000000000000e+05,1.120148129158871075e+00,2.705070190275236097e-01,7.969196826392541677e-01,1.422617946828098612e-01,1.021549220813150916e+00,2.971041846848959112e-01
3.220000000000000000e+05,1.125817723535186721e+00,2.699131383568394993e-01,8.000789123786548052e-01,1.444590024250040627e-01,1.024839851152689274e+00,2.979837051954708493e-01
3.230000000000000000e+05,1.127332985132413645e+00,2.707212753719687170e-01,8.029792802161221932e-01,1.460061954853991983e-01,1.025362083666755630e+00,2.983721966902353473e-01
3.240000000000000000e+05,1.125479051514310935e+00,2.710081622850654681e-01,8.062712836232203140e-01,1.474207101538640985e-01,1.023634834357137313e+00,2.960949486403305353e-01
3.250000000000000000e+05,1.123311711254392220e+00,2.672178115661437703e-01,8.082761292084803539e-01,1.466837259537890625e-01,1.020550516290377185e+00,2.931529534752963517e-01
3.260000000000000000e+05,1.122974180482068540e+00,2.654512419344407514e-01,8.078396139376075036e-01,1.473841815529876309e-01,1.021795126717617963e+00,2.910523973117395968e-01
3.270000000000000000e+05,1.122191246351841754e+00,2.676069555259223964e-01,8.080701022200397210e-01,1.476900024245968446e-01,1.027170152854403051e+00,2.908650424946045976e-01
3.280000000000000000e+05,1.117931503481285560e+00,2.702235218129174221e-01,8.100483621506152643e-01,1.473845370965413681e-01,1.033334979988251634e+00,2.922824476988382103e-01
3.290000000000000000e+05,1.114940261962525492e+00,2.717049218266518462e-01,8.139039021924411310e-01,1.461479198605375729e-01,1.041467520643865718e+00,2.947648384201241867e-01
3.300000000000000000e+05,1.112094387208199642e+00,2.729951165854064277e-01,8.181331465808461267e-01,1.448536676941601098e-01,1.051111591918854282e+00,2.975139563549786814e-01
3.310000000000000000e+05,1.110089230531854376e+00,2.737114980273955833e-01,8.203543841245755086e-01,1.445451379702733519e-01,1.060635897126296134e+00,3.012657688560546054e-01
3.320000000000000000e+05,1.111638178514505304e+00,2.725885369765995714e-01,8.211457658540549653e-01,1.450998357218369339e-01,1.066241773670140836e+00,3.027813042986793879e-01
3.330000000000000000e+05,1.109849103034518780e+00,2.734467967144760259e-01,8.223103856603007911e-01,1.460120863706077243e-01,1.071090550509406603e+00,3.034023720035660676e-01
3.340000000000000000e+05,1.110133773480444619e+00,2.764701144693162416e-01,8.227646250083152646e-01,1.473394255886890936e-01,1.074884368041854499e+00,3.041329617030403831e-01
3.350000000000000000e+05,1.111523336238207538e+00,2.797463594706381396e-01,8.230202995722566417e-01,1.478327986118516679e-01,1.077827231978586875e+00,3.052275594674331849e-01
3.360000000000000000e+05,1.111582053244534185e+00,2.896581453369654890e-01,8.217740307560509327e-01,1.482748300163916622e-01,1.082399215967785322e+00,3.073248320104739473e-01
3.370000000000000000e+05,1.108018801803970943e+00,2.962982923774564181e-01,8.216462063094969182e-01,1.461767729967141105e-01,1.089063498929797813e+00,3.082579461270451571e-01
3.380000000000000000e+05,1.102098144552242642e+00,2.992416890581656164e-01,8.233700092946786286e-01,1.431493889035664047e-01,1.092057124717750849e+00,3.083070303497508768e-01
3.390000000000000000e+05,1.093641624969752923e+00,3.037621507224272377e-01,8.246820947390117729e-01,1.413714075140577731e-01,1.094130922556788565e+00,3.078744158620292937e-01
3.400000000000000000e+05,1.084756078790088507e+00,3.067857722350738059e-01,8.246686722585934159e-01,1.405433428999666168e-01,1.097148672360957811e+00,3.072956716689679291e-01
3.410000000000000000e+05,1.078492086305040454e+00,3.098093770880255282e-01,8.245204289136439657e-01,1.399168648742568910e-01,1.102111099800635596e+00,3.079878308942750054e-01
3.420000000000000000e+05,1.069759369849429875e+00,3.131226080931113764e-01,8.242113492351217374e-01,1.386718736485773873e-01,1.106376932161685644e+00,3.083027462155428222e-01
3.430000000000000000e+05,1.063598922134112890e+00,3.171179513033340336e-01,8.259185682611530632e-01,1.378813892119873097e-01,1.115319148354714240e+00,3.088134776915258950e-01
3.440000000000000000e+05,1.060350191336168368e+00,3.216616813641841044e-01,8.303083900445654697e-01,1.369812552291468644e-01,1.127766754424159190e+00,3.118781861776563913e-01
3.450000000000000000e+05,1.055428704538785789e+00,3.285746080037088013e-01,8.363020157388985076e-01,1.377155347460780055e-01,1.140862008002254457e+00,3.164140187552163530e-01
3.460000000000000000e+05,1.047474283411493401e+00,3.323146143386537799e-01,8.410924646067455823e-01,1.387554989981838460e-01,1.151589465029475789e+00,3.214032296529389932e-01
3.470000000000000000e+05,1.038642841148781581e+00,3.351569560967956329e-01,8.428933038723780413e-01,1.408367469296074315e-01,1.157903986467144319e+00,3.281339855997248978e-01
3.480000000000000000e+05,1.034017659348449580e+00,3.337090024595337767e-01,8.433838973523026805e-01,1.442439166746795620e-01,1.162511236683016147e+00,3.299682710295295807e-01
3.490000000000000000e+05,1.031424220090741306e+00,3.317961980394497079e-01,8.435209201738411711e-01,1.476473293844520474e-01,1.163065263190635745e+00,3.303894382313685152e-01
3.500000000000000000e+05,1.032351665943243235e+00,3.315294432971517824e-01,8.445022372176769210e-01,1.497760535916350111e-01,1.161451172293665790e+00,3.308537394446796065e-01
3.510000000000000000e+05,1.033951323800666344e+00,3.306037027671469564e-01,8.472956137385707631e-01,1.498978320989016177e-01,1.163344518615127443e+00,3.349895843122078776e-01
3.520000000000000000e+05,1.032557770554254351e+00,3.301352206432882075e-01,8.508684007469472510e-01,1.484233405351278734e-01,1.169475997141740109e+00,3.376853585442322059e-01
3.530000000000000000e+05,1.031777712278636461e+00,3.258284296662319890e-01,8.538450280707917672e-01,1.462607166233569067e-01,1.173759009353940064e+00,3.396194258408776756e-01
3.540000000000000000e+05,1.027613895548318945e+00,3.222569194836598094e-01,8.579793823574040079e-01,1.444908846350127229e-01,1.177027355073325676e+00,3.413037577513635679e-01
3.550000000000000000e+05,1.022244777097977009e+00,3.197625814754373463e-01,8.632900426596723520e-01,1.436155469639824600e-01,1.179895773083651234e+00,3.414519769927557014e-01
3.560000000000000000e+05,1.017858841763824795e+00,3.199386455775378169e-01,8.695758791504487606e-01,1.429606486651138486e-01,1.186118565268110325e+00,3.401679672512331609e-01
3.570000000000000000e+05,1.016215910260900745e+00,3.215614404230863754e-01,8.736934682777519612e-01,1.443781279178333876e-01,1.192449281336569911e+00,3.411361655196114562e-01
3.580000000000000000e+05,1.020724798180471904e+00,3.209883683532257503e-01,8.765334349363472777e-01,1.474057141962536732e-01,1.195161915981947542e+00,3.432843732104812751e-01
3.590000000000000000e+05,1.029918388012568187e+00,3.158871641082447446e-01,8.797883321724178085e-01,1.501648043953679457e-01,1.196045207765546348e+00,3.454772813558185107e-01
3.600000000000000000e+05,1.037798907649494895e+00,3.140563643722505405e-01,8.833358288027506333e-01,1.523596550230530977e-01,1.197775980931047313e+00,3.480480244466807038e-01
3.610000000000000000e+05,1.043376514567664781e+00,3.119645004660229204e-01,8.857636634556956823e-01,1.548036037410512877e-01,1.200644088233319140e+00,3.504198585678928723e-01
3.620000000000000000e+05,1.049518409344193159e+00,3.086024707833149860e-01,8.875929285412279546e-01,1.585089676015898619e-01,1.204484366159268349e+00,3.542665947716603925e-01
3.630000000000000000e+05,1.052927872586136626e+00,3.087228147145162915e-01,8.890379430157799856e-01,1.608687585974218348e-01,1.204182542082861351e+00,3.571927927320243668e-01
3.640000000000000000e+05,1.053304997711422386e+00,3.081125841814512656e-01,8.904342425888278623e-01,1.618851989640172073e-01,1.202894192214462254e+00,3.595930862544562401e-01
3.650000000000000000e+05,1.056568809310793000e+00,3.064681724206219093e-01,8.918947264271019915e-01,1.615409921586233588e-01,1.201238563879675647e+00,3.602612632240650425e-01
3.660000000000000000e+05,1.061912611610322577e+00,3.069181312130283001e-01,8.955001105920443738e-01,1.611383462620960272e-01,1.201612864161500260e+00,3.601640542883470242e-01
3.670000000000000000e+05,1.067126905018923821e+00,3.070654387593143020e-01,9.029546605676387339e-01,1.594228783061905352e-01,1.204921865992550689e+00,3.571246185184990263e-01
3.680000000000000000e+05,1.072687824661372469e+00,3.098644165713512200e-01,9.098606513470263168e-01,1.570042512430275261e-01,1.210409350715620835e+00,3.576594676143970974e-01
3.690000000000000000e+05,1.073789529687729560e+00,3.136675686338830094e-01,9.160834436596774211e-01,1.548123082833594566e-01,1.217218015942981957e+00,3.589572474549498904e-01
3.700000000000000000e+05,1.070819173207441688e+00,3.137895198982991740e-01,9.211635898279758594e-01,1.543322496842987890e-01,1.225405464516442944e+00,3.608978506403931474e-01
3.710000000000000000e+05,1.069025744748136386e+00,3.147781573862958870e-01,9.245501466923290446e-01,1.560362993874171433e-01,1.231701095839483617e+00,3.607818559759409238e-01
3.720000000000000000e+05,1.067668909425530721e+00,3.166470241247839601e-01,9.272541786199606229e-01,1.557678224523682819e-01,1.235572571836096811e+00,3.626808557932989507e-01
3.730000000000000000e+05,1.067143282741091825e+00,3.227009773603391474e-01,9.276814431424683649e-01,1.563450395042673691e-01,1.239326510393828240e+00,3.666026957354453497e-01
3.740000000000000000e+05,1.067197050651377932e+00,3.282542812079909944e-01,9.264824898870258618e-01,1.574274064522772076e-01,1.242637559261086322e+00,3.732325397980698622e-01
3.750000000000000000e+05,1.067464360120902400e+00,3.328692113372735406e-01,9.251741617840789633e-01,1.560590971165506657e-01,1.246206537419605853e+00,3.794377374884536636e-01
3.760000000000000000e+05,1.071298367462768075e+00,3.316447206455271357e-01,9.262665384920132361e-01,1.530132107890170845e-01,1.249905671951381025e+00,3.838149424191835135e-01
3.770000000000000000e+05,1.074799793202485532e+00,3.307347629893924723e-01,9.304421448100909098e-01,1.518804055083348425e-01,1.254294301580118676e+00,3.876992531014880616e-01
3.780000000000000000e+05,1.076886236269156694e+00,3.322411125513888286e-01,9.351338943478899601e-01,1.514035527380905299e-01,1.263319928418369376e+00,3.899789698438509422e-01
3.790000000000000000e+05,1.080445237947353032e+00,3.328295465463828040e-01,9.382951193617325991e-01,1.524964639964264956e-01,1.272954049327134296e+00,3.928236443094147989e-01
3.800000000000000000e+05,1.086647688783396459e+00,3.316459870707015312e-01,9.409062305008174532e-01,1.537443908935663961e-01,1.279158443919881982e+00,3.951314628449357214e-01
3.810000000000000000e+05,1.087881415578881183e+00,3.314309345780778737e-01,9.439247317016000727e-01,1.543499667378299967e-01,1.283114937392015431e+00,3.967337964884670165e-01
3.820000000000000000e+05,1.086611411061638277e+00,3.342705725761494495e-01,9.484829044766465156e-01,1.535968536160738918e-01,1.287388102732178963e+00,3.979124065210539740e-01
3.830000000000000000e+05,1.084254056975171299e+00,3.376126996538891256e-01,9.516661290054644340e-01,1.537453289042713389e-01,1.294054536434634750e+00,3.996399607920531616e-01
3.840000000000000000e+05,1.088792277152524912e+00,3.404849991736057513e-01,9.539820754122155799e-01,1.542817130123237124e-01,1.300760252807431350e+00,4.016918269392875662e-01
3.850000000000000000e+05,1.094650822784288380e+00,3.377736188666946582e-01,9.572976851607264415e-01,1.550585574270967604e-01,1.308471488503810454e+00,4.059147810127820555e-01
3.860000000000000000e+05,1.105281264152050413e+00,3.349294243727907738e-01,9.618560655373048496e-01,1.546986087197834703e-01,1.314513518064164055e+00,4.094237557878599443e-01
3.870000000000000000e+05,1.116688006355196938e+00,3.302301795926800287e-01,9.629498420632249811e-01,1.551968156275913280e-01,1.317163834210862250e+00,4.111051892735888558e-01
3.880000000000000000e+05,1.120516778845618067e+00,3.277449297964569186e-01,9.612538695943912970e-01,1.565340267861779766e-01,1.317821120569917959e+00,4.134197033731967785e-01
3.890000000000000000e+05,1.120272893719622243e+00,3.259652127708040914e-01,9.591705629039883885e-01,1.601753911114371931e-01,1.319387118954514326e+00,4.156873403580593207e-01
3.900000000000000000e+05,1.121146234875208147e+00,3.271429203924747786e-01,9.601711076275009082e-01,1.622499128040124639e-01,1.321574126535510540e+00,4.166480087642374097e-01
3.910000000000000000e+05,1.121345343344704482e+00,3.278408723889216225e-01,9.631851265071018631e-01,1.619452946505351987e-01,1.325558138742523928e+00,4.175650752747314121e-01
3.920000000000000000e+05,1.122838735489319895e+00,3.296577500618155798e-01,9.679856296662691095e-01,1.637063051772014444e-01,1.328528002931568253e+00,4.180344222437748503e-01
3.930000000000000000e+05,1.126735475201585901e+00,3.318411999903861931e-01,9.756116666051112274e-01,1.654309077434910624e-01,1.331727448382892032e+00,4.180878745875469260e-01
3.940000000000000000e+05,1.134031909224492374e+00,3.315673368454992720e-01,9.837314844854286866e-01,1.658645910428165893e-01,1.336076847150934332e+00,4.164045587686117100e-01
3.950000000000000000e+05,1.141298259823130490e+00,3.329664322428524392e-01,9.876076247972461752e-01,1.701806482697312550e-01,1.341749266344454572e+00,4.166191012715014796e-01
3.960000000000000000e+05,1.146325960013997003e+00,3.340373995789717720e-01,9.895267530976120662e-01,1.766433302277919115e-01,1.343951380946001528e+00,4.193403192134829705e-01
3.970000000000000000e+05,1.154256981792882941e+00,3.293958230185488611e-01,9.887179584701114576e-01,1.815025171005140159e-01,1.344496675373161532e+00,4.205560314429027113e-01
3.980000000000000000e+05,1.161745424995547893e+00,3.235204962534625750e-01,9.878602677641149521e-01,1.853057226903379040e-01,1.346240430820121681e+00,4.201941880729597734e-01
3.990000000000000000e+05,1.163214822849614194e+00,3.240908171738631771e-01,9.894530072910201479e-01,1.884299866986657301e-01,1.347308268955913269e+00,4.179501748155244334e-01
4.000000000000000000e+05,1.158718943220577113e+00,3.243437190930300029e-01,9.903192747798229556e-01,1.923417226676938929e-01,1.345640514078387806e+00,4.164217671064209814e-01
4.010000000000000000e+05,1.158723063620230365e+00,3.251777449792257468e-01,9.923900406356671589e-01,1.952410627038673463e-01,1.345960347230544363e+00,4.166898190782779010e-01
4.020000000000000000e+05,1.161027557037424884e+00,3.271730070815433988e-01,9.921625837912261270e-01,1.986981907004943537e-01,1.346806532857788508e+00,4.169407959291419052e-01
4.030000000000000000e+05,1.163193861034947485e+00,3.271321509713493447e-01,9.912606608199810987e-01,2.050658656319259143e-01,1.349483771121460007e+00,4.166269027248780676e-01
4.040000000000000000e+05,1.156210340991937313e+00,3.259549616005071870e-01,9.901378113872202347e-01,2.095898067318076874e-01,1.352332133317913021e+00,4.146113282867487926e-01
4.050000000000000000e+05,1.142960081568874298e+00,3.303201306463127152e-01,9.884506739385635621e-01,2.127032255170505370e-01,1.354135874952274721e+00,4.111917270772458277e-01
4.060000000000000000e+05,1.129182744034524344e+00,3.344457288646059956e-01,9.864723104643782214e-01,2.163860156701923887e-01,1.357521110178769863e+00,4.092093496155645438e-01
4.070000000000000000e+05,1.122006697327695424e+00,3.371471927737970664e-01,9.882130077213765462e-01,2.204929539719908127e-01,1.365044431099869060e+00,4.112101843156306669e-01
4.080000000000000000e+05,1.125047742596875455e+00,3.402503801507983927e-01,9.919931169376888791e-01,2.226105024525636689e-01,1.373502505303763721e+00,4.132392104891436935e-01
4.090000000000000000e+05,1.135290695009150808e+00,3.391495240094962726e-01,9.952001798663219212e-01,2.227769387585588068e-01,1.380971954845102267e+00,4.143773887690992974e-01
4.100000000000000000e+05,1.141252760228640639e+00,3.382030638295883684e-01,9.971649387981094126e-01,2.243774054443206378e-01,1.387159869377540211e+00,4.158856030311284813e-01
4.110000000000000000e+05,1.143298417502770059e+00,3.390839653852132929e-01,9.995007851017425615e-01,2.258382814578895614e-01,1.392030801123647521e+00,4.163281150022170585e-01
4.120000000000000000e+05,1.139989959698473054e+00,3.364494772011699109e-01,1.003740989817785145e+00,2.267516754441093740e-01,1.398409946915843527e+00,4.152629842829874129e-01
4.130000000000000000e+05,1.133799661253617641e+00,3.298842033942714358e-01,1.006889698838515423e+00,2.280927921729143382e-01,1.404583376753537838e+00,4.138396232585511147e-01
4.140000000000000000e+05,1.121937513658792351e+00,3.274227794511282985e-01,1.008721451112880141e+00,2.310570342540043676e-01,1.406272069050638507e+00,4.106734248406713750e-01
4.150000000000000000e+05,1.114482056378860886e+00,3.262897894554571687e-01,1.014092253108708208e+00,2.309602850643714123e-01,1.407157693458273018e+00,4.047714901937749521e-01
4.160000000000000000e+05,1.109248691585971391e+00,3.292186094245667660e-01,1.020795326267568415e+00,2.296069599538548001e-01,1.410363643383838905e+00,3.998024800157011227e-01
4.170000000000000000e+05,1.102305257421104079e+00,3.337549217853383876e-01,1.029507417128318059e+00,2.278670729721034016e-01,1.414106570173419231e+00,3.955276050556705836e-01
4.180000000000000000e+05,1.097416705098219536e+00,3.351248385193220658e-01,1.036257391451096632e+00,2.250956107497746883e-01,1.414679306052674779e+00,3.929636459274876703e-01
4.190000000000000000e+05,1.094628795536596311e+00,3.335441884580118699e-01,1.042403717222584847e+00,2.199312343493093069e-01,1.418085737983274530e+00,3.920765649976091782e-01
4.200000000000000000e+05,1.093072047969866789e+00,3.324918502751894045e-01,1.048173229472640688e+00,2.168582502665612199e-01,1.426862454038749783e+00,3.909415099395219806e-01
4.210000000000000000e+05,1.090377784842257558e+00,3.312863645214745856e-01,1.051181962366090739e+00,2.164565636843980567e-01,1.434893471388081432e+00,3.881752248983547648e-01
4.220000000000000000e+05,1.087621902789037032e+00,3.296239004946078799e-01,1.056723862648578649e+00,2.161186993748298035e-01,1.443418684349106362e+00,3.863073798696448624e-01
4.230000000000000000e+05,1.085432692745987859e+00,3.286270942260350880e-01,1.064700567999091740e+00,2.119139739176967852e-01,1.448648162522842675e+00,3.848273850858305867e-01
4.240000000000000000e+05,1.088188238349275139e+00,3.283515021558489622e-01,1.072866457604044754e+00,2.093955934665797936e-01,1.452600432624716165e+00,3.848390348591763099e-01
4.250000000000000000e+05,1.097911756601536837e+00,3.295331338563409762e-01,1.079627781385126495e+00,2.092743080785188226e-01,1.457698587813162749e+00,3.859742221499475878e-01
4.260000000000000000e+05,1.105721795128327800e+00,3.288040751294369901e-01,1.085831061834979350e+00,2.092654874551289901e-01,1.461615098961575043e+00,3.877917719225721926e-01
4.270000000000000000e+05,1.108627889507680431e+00,3.277704180994497896e-01,1.089082409379074079e+00,2.078950713191347610e-01,1.462293322250605598e+00,3.870769478017747067e-01
4.280000000000000000e+05,1.109288077997615307e+00,3.227564264466728505e-01,1.092451786610049380e+00,2.066989656212888937e-01,1.460154537001862707e+00,3.839508437928744744e-01
4.290000000000000000e+05,1.108265197433525140e+00,3.248446912920591179e-01,1.096445541952429492e+00,2.068745934015332189e-01,1.455292052376218503e+00,3.792490467469301074e-01
4.300000000000000000e+05,1.109979723750847080e+00,3.305380989502587630e-01,1.098974201052911548e+00,2.077363216881038532e-01,1.450251447881694133e+00,3.747306957035351771e-01
4.310000000000000000e+05,1.109264264677868983e+00,3.327495401126043806e-01,1.102440800687690459e+00,2.102948235915330089e-01,1.445596804046944683e+00,3.701148556459294969e-01
4.320000000000000000e+05,1.111389161228892641e+00,3.345933994073695961e-01,1.105921159506116025e+00,2.102536817886765386e-01,1.438971700090420747e+00,3.670292161830779887e-01
4.330000000000000000e+05,1.112830781546972680e+00,3.379397375423908167e-01,1.109140712886764524e+00,2.101074145642022328e-01,1.432326824978074287e+00,3.643239823792490673e-01
4.340000000000000000e+05,1.119986954216179775e+00,3.420212352011459678e-01,1.112807250064280273e+00,2.096951212643092533e-01,1.431708716803614889e+00,3.653571203878900331e-01
4.350000000000000000e+05,1.123142738252025596e+00,3.437393893945756007e-01,1.115192122508773309e+00,2.115816160555440972e-01,1.434113670227767923e+00,3.678719696908859804e-01
4.360000000000000000e+05,1.121911810168912949e+00,3.414763202443468759e-01,1.116955907678673476e+00,2.141855944753258689e-01,1.435649091092897400e+00,3.683283043617940899e-01
4.370000000000000000e+05,1.120826533967768102e+00,3.386333256070685471e-01,1.117491951325034094e+00,2.159734450273479434e-01,1.436974416510858221e+00,3.688984234310461185e-01
4.380000000000000000e+05,1.119752606863517297e+00,3.405163585758860800e-01,1.119540121906728913e+00,2.193163918168957172e-01,1.438321326756587304e+00,3.713384949942883373e-01
4.390000000000000000e+05,1.120621284037507381e+00,3.415505645899351017e-01,1.122482337871532510e+00,2.245965989090046300e-01,1.437153648694739383e+00,3.755578713369528421e-01
4.400000000000000000e+05,1.122441013195361936e+00,3.396316221246811207e-01,1.126797688244587148e+00,2.274933791744229161e-01,1.434604492923476471e+00,3.778151247725399231e-01
4.410000000000000000e+05,1.125515898837897932e+00,3.374244127197986165e-01,1.129986820685342064e+00,2.292424420325320233e-01,1.429211639079449148e+00,3.800885087039674870e-01
4.420000000000000000e+05,1.127848454764974750e+00,3.345552775583419680e-01,1.132591246594837120e+00,2.302425144216898589e-01,1.424361151445403983e+00,3.815126603208703893e-01
4.430000000000000000e+05,1.129857990018109160e+00,3.331617656051665821e-01,1.135479099163553940e+00,2.313782212179562592e-01,1.419657300556909751e+00,3.815833646609927965e-01
4.440000000000000000e+05,1.129433341824741532e+00,3.291054398282630689e-01,1.139924139839289641e+00,2.333524784909460914e-01,1.415267919214939774e+00,3.829902790092259424e-01
4.450000000000000000e+05,1.128990166829852537e+00,3.235990834464955168e-01,1.145355628355472444e+00,2.335034803696529881e-01,1.415065286474095352e+00,3.834674416471021696e-01
4.460000000000000000e+05,1.123237316665018914e+00,3.218001906177341831e-01,1.148798673603665277e+00,2.331883798186549783e-01,1.416165670021676704e+00,3.827034681877099498e-01
4.470000000000000000e+05,1.121196971647132390e+00,3.254749041668074661e-01,1.148865889518476902e+00,2.356239084656390481e-01,1.415245064914189443e+00,3.808024116988692476e-01
4.480000000000000000e+05,1.116516286326544538e+00,3.305454404835780902e-01,1.149667972808465777e+00,2.380221724949515838e-01,1.414861513825309558e+00,3.807353115727534765e-01
4.490000000000000000e+05,1.115611642826144667e+00,3.336238785382595329e-01,1.152302741823690191e+00,2.412063122172177776e-01,1.413733093140594033e+00,3.827177460610735604e-01
4.500000000000000000e+05,1.114298157983924398e+00,3.309314687659578036e-01,1.159163075792688069e+00,2.411381623698908849e-01,1.411877215963480703e+00,3.880691210196885454e-01
4.510000000000000000e+05,1.112128407391680840e+00,3.303440654839404633e-01,1.163158126958455885e+00,2.400871560128851057e-01,1.413479465214384501e+00,3.957694064265330214e-01
4.520000000000000000e+05,1.115521053196692369e+00,3.306302635929537770e-01,1.163989154450521202e+00,2.403496444103371821e-01,1.415533129295726722e+00,4.024272787317574873e-01
4.530000000000000000e+05,1.119908672057796428e+00,3.310278552993033419e-01,1.164050203794381844e+00,2.409397370364540492e-01,1.413695235627010049e+00,4.087405603539671639e-01
4.540000000000000000e+05,1.122428960653383267e+00,3.313900711526914789e-01,1.165486797338249669e+00,2.404896259242332301e-01,1.408303004306483253e+00,4.135826886935067281e-01
4.550000000000000000e+05,1.124203291316987707e+00,3.310482308177953858e-01,1.166857340930656850e+00,2.400286987905502212e-01,1.404486280781020557e+00,4.169000311761193456e-01
4.560000000000000000e+05,1.128811577211441319e+00,3.329652041501023341e-01,1.169401003251695492e+00,2.390812555269230533e-01,1.404547381397046157e+00,4.170697464177863245e-01
4.570000000000000000e+05,1.128693158157589860e+00,3.352931962230758511e-01,1.171883953274976742e+00,2.376729130336948659e-01,1.407053911020580861e+00,4.158682273573671151e-01
4.580000000000000000e+05,1.129139105282773281e+00,3.381493416222035031e-01,1.174237549921210322e+00,2.360792114973276068e-01,1.409582492169517698e+00,4.141923748278618089e-01
4.590000000000000000e+05,1.128384829798456890e+00,3.383968002991611379e-01,1.173760197238122416e+00,2.344970658236073813e-01,1.414120920020994321e+00,4.125468341516336790e-01
4.600000000000000000e+05,1.120752574267424917e+00,3.381919588196802828e-01,1.174293364792024397e+00,2.343447975888193757e-01,1.419284062430719917e+00,4.131900526644153304e-01
4.610000000000000000e+05,1.113353191053256808e+00,3.392648140411730906e-01,1.176878771273601521e+00,2.320024993797289714e-01,1.428647997878665032e+00,4.126219881407491297e-01
4.620000000000000000e+05,1.106127988910039939e+00,3.408550087240393989e-01,1.179766753538640023e+00,2.287926970224102019e-01,1.438270095845446628e+00,4.112562626904953667e-01
4.630000000000000000e+05,1.103314763767518025e+00,3.407874707550578308e-01,1.180237861929359422e+00,2.261329214331561921e-01,1.448893437545073271e+00,4.114812972812033065e-01
4.640000000000000000e+05,1.101701321091138386e+00,3.432387896006324768e-01,1.178583762767550169e+00,2.241150438158655556e-01,1.456626931424708227e+00,4.112997069549917950e-01
4.650000000000000000e+05,1.096347413600343712e+00,3.476355416654497987e-01,1.176675880434389976e+00,2.235327498270963109e-01,1.456921785113835854e+00,4.113857201037223743e-01
4.660000000000000000e+05,1.095515841798884615e+00,3.512023319514248620e-01,1.174910333450840394e+00,2.239456903246520858e-01,1.454035046703458622e+00,4.115331758249686223e-01
4.670000000000000000e+05,1.091521516070078857e+00,3.540119227908237742e-01,1.177264811390791532e+00,2.215204696451562039e-01,1.455339591517723408e+00,4.148246008176455502e-01
4.680000000000000000e+05,1.088529289420539614e+00,3.574518169320772265e-01,1.180003617885545752e+00,2.175058003368103843e-01,1.460659424823772312e+00,4.180979055270879208e-01
4.690000000000000000e+05,1.087598500674463731e+00,3.591424672923365646e-01,1.183066299739625737e+00,2.147238827567337915e-01,1.469405460576056033e+00,4.211883870234865435e-01
4.700000000000000000e+05,1.089832124318834916e+00,3.600834335019796328e-01,1.183568554301784870e+00,2.143376131259131789e-01,1.481124158973371685e+00,4.217588186277797524e-01
4.710000000000000000e+05,1.095342722573127592e+00,3.579472790284569106e-01,1.185225866714903376e+00,2.147608660102825473e-01,1.490277299424247026e+00,4.192168916387484234e-01
4.720000000000000000e+05,1.093137473006969174e+00,3.569394967094540738e-01,1.188553188422426077e+00,2.150619555668832339e-01,1.502997837264158809e+00,4.161847308909166210e-01
4.730000000000000000e+05,1.089363789595169330e+00,3.570857129295261778e-01,1.190675389579193055e+00,2.138454225590908919e-01,1.519594074543534790e+00,4.123097557927192236e-01
4.740000000000000000e+05,1.081278565009224923e+00,3.531758332759786789e-01,1.189185598420340551e+00,2.139072793071780110e-01,1.538360710149232480e+00,4.084161953780547916e-01
4.750000000000000000e+05,1.074301031209639712e+00,3.485063980363103942e-01,1.190502477320185992e+00,2.153912921529668456e-01,1.554536679552661171e+00,4.037014744432820268e-01
4.760000000000000000e+05,1.070200129838391634e+00,3.457491064523887103e-01,1.190017946713154640e+00,2.164437217240751388e-01,1.566976589699017763e+00,4.007064645200262287e-01
4.770000000000000000e+05,1.071882707059111484e+00,3.430338625154625287e-01,1.190480348329750138e+00,2.196544927470620301e-01,1.574523620461893536e+00,3.988508393116965700e-01
4.780000000000000000e+05,1.070102286571405159e+00,3.390125485814762807e-01,1.192791164322921427e+00,2.232209722815276798e-01,1.582278388433442817e+00,3.958536560567718077e-01
4.790000000000000000e+05,1.058067486728008655e+00,3.385390711003118946e-01,1.196865972991767224e+00,2.255468083026598292e-01,1.588110737019152285e+00,3.908195757190897623e-01
4.800000000000000000e+05,1.047062641351018897e+00,3.410709179988807849e-01,1.199342756082688366e+00,2.254317078917279504e-01,1.595202180998674724e+00,3.851026055372131496e-01
4.810000000000000000e+05,1.039075830622358421e+00,3.443721081578925425e-01,1.199970710268908336e+00,2.256077811694454649e-01,1.602667795722782396e+00,3.816900341383006046e-01
4.820000000000000000e+05,1.037866071972433746e+00,3.486967974411126492e-01,1.202351747964127249e+00,2.271298072868135620e-01,1.609791655912006680e+00,3.802230870596927659e-01
4.830000000000000000e+05,1.038129286750978153e+00,3.512104982625828264e-01,1.209205292994666170e+00,2.287444572097970807e-01,1.613727005532205938e+00,3.785635351904781398e-01
4.840000000000000000e+05,1.038404291535837354e+00,3.492251610333887979e-01,1.216262118620597077e+00,2.303393603885339758e-01,1.618361722790693458e+00,3.782617421252220113e-01
4.850000000000000000e+05,1.044790925808670945e+00,3.445247340007539516e-01,1.219713481991037352e+00,2.307236258228111125e-01,1.625099362924410595e+00,3.778021361386960097e-01
4.860000000000000000e+05,1.047399938208472658e+00,3.398065735486284211e-01,1.222976127495776000e+00,2.288919924550085194e-01,1.632278700570759744e+00,3.788438490287623361e-01
4.870000000000000000e+05,1.047729100054361595e+00,3.310721224232013871e-01,1.228499345232733964e+00,2.293560764679910824e-01,1.639037847281070714e+00,3.757247139283608761e-01
4.880000000000000000e+05,1.047436216219048921e+00,3.223282029335983734e-01,1.234393416758731821e+00,2.338578344245078877e-01,1.646009421420853602e+00,3.709982742743720419e-01
4.890000000000000000e+05,1.046913103310153526e+00,3.174428507419660428e-01,1.237515618139646278e+00,2.331236366801295867e-01,1.648317697695819373e+00,3.656022050690417857e-01
4.900000000000000000e+05,1.045936191371127810e+00,3.178228741602821539e-01,1.236043162592941558e+00,2.289839028609629290e-01,1.647996206248911077e+00,3.597131080922640334e-01
4.910000000000000000e+05,1.045782921500627571e+00,3.196319129444925577e-01,1.233541555912735843e+00,2.239400768845854484e-01,1.647963686540389272e+00,3.548347025637140217e-01
4.920000000000000000e+05,1.049024111495521439e+00,3.177413191547454052e-01,1.232654843606042272e+00,2.214178601214045194e-01,1.644588116601195749e+00,3.532609476327953080e-01
4.930000000000000000e+05,1.057482885545858009e+00,3.130500930913129864e-01,1.231391317845873523e+00,2.240670927904817311e-01,1.643150487428169715e+00,3.528806570463979830e-01
4.940000000000000000e+05,1.069653050607969114e+00,3.094267143546465815e-01,1.235617867811501069e+00,2.241189771160388977e-01,1.642356178060693006e+00,3.518717344069640651e-01
4.950000000000000000e+05,1.081868017705506446e+00,3.070622805886690787e-01,1.238202082510623692e+00,2.226099482816783492e-01,1.638936894468555394e+00,3.510087701162019069e-01
4.960000000000000000e+05,1.086237576332987231e+00,3.071449089301944713e-01,1.239640385859258176e+00,2.210001251887654117e-01,1.632737397573035709e+00,3.536651451457616391e-01
4.970000000000000000e+05,1.088498096831241657e+00,3.090338205373117098e-01,1.238907539688829162e+00,2.189406612470855273e-01,1.626599235046241043e+00,3.519703400038071694e-01
4.980000000000000000e+05,1.086637555901115437e+00,3.119929124548082577e-01,1.237214079874244810e+00,2.192310748270753784e-01,1.622666452169591489e+00,3.483610548448496380e-01
4.990000000000000000e+05,1.093285903004098447e+00,3.147089114815982969e-01,1.237037022489974047e+00,2.203528348146487348e-01,1.622337939597629175e+00,3.500770499994613205e-01
5.000000000000000000e+05,1.103068319189471902e+00,3.168317323042262879e-01,1.236474159964442210e+00,2.229103275842371501e-01,1.620357659322582133e+00,3.512159235751422526e-01
5.010000000000000000e+05,1.113112395467116267e+00,3.184774171212908511e-01,1.235823170346814770e+00,2.250918875723338930e-01,1.617389635056269759e+00,3.502994484848256374e-01
5.020000000000000000e+05,1.117551424050978737e+00,3.187681661372923081e-01,1.235219807167897477e+00,2.286163119356132145e-01,1.613499631964683489e+00,3.506226333796540473e-01
5.030000000000000000e+05,1.118804974010396469e+00,3.171061044387407102e-01,1.234174512731371465e+00,2.297229741681265369e-01,1.610616132810057000e+00,3.540578226025766773e-01
5.040000000000000000e+05,1.122475527526554329e+00,3.176658032928273978e-01,1.230590142674163223e+00,2.315591392091189138e-01,1.606580115031531530e+00,3.559612809459407612e-01
5.050000000000000000e+05,1.121198164316119739e+00,3.212613549602996721e-01,1.232879787890447387e+00,2.355535205334948201e-01,1.601958794503860473e+00,3.583900201480718639e-01
5.060000000000000000e+05,1.123207181865105264e+00,3.250456428971486567e-01,1.237922957228808629e+00,2.431923706902916482e-01,1.598737272091061534e+00,3.578543128875217305e-01
5.070000000000000000e+05,1.122376491531890119e+00,3.274284879798503578e-01,1.242654041183269165e+00,2.476761303838759531e-01,1.599992480654127469e+00,3.602552227474128954e-01
5.080000000000000000e+05,1.115815105287367492e+00,3.336240599571236309e-01,1.243975558517435909e+00,2.503189490962192676e-01,1.600751731529288069e+00,3.655296650978187012e-01
5.090000000000000000e+05,1.105776210082308753e+00,3.372820646494158470e-01,1.245363385107670862e+00,2.577513995674910463e-01,1.604546870457110419e+00,3.708889719726206069e-01
5.100000000000000000e+05,1.098036055788274235e+00,3.381157768031544109e-01,1.251679927543126736e+00,2.657433642280283004e-01,1.610649042297926714e+00,3.762683981248818865e-01
5.110000000000000000e+05,1.095896518707374367e+00,3.401373879195405681e-01,1.255099003998621399e+00,2.757939396724137793e-01,1.613259868612930026e+00,3.810601340295466932e-01
5.120000000000000000e+05,1.097410174392497328e+00,3.423797875441893512e-01,1.254557311565771105e+00,2.839888356877405262e-01,1.613720533851948247e+00,3.831357101999813275e-01
5.130000000000000000e+05,1.095656132084590784e+00,3.458584803542132935e-01,1.256988722287353255e+00,2.884844321192091554e-01,1.611371031410955057e+00,3.829506479792356144e-01
5.140000000000000000e+05,1.091481173466612997e+00,3.517819700899094126e-01,1.257823092194203074e+00,2.939862791371012363e-01,1.608393471383769313e+00,3.817449690342117896e-01
5.150000000000000000e+05,1.086819870485483897e+00,3.572557323358305781e-01,1.259268417625470038e+00,2.982193208476093815e-01,1.609159899884016198e+00,3.785938642814264954e-01
5.160000000000000000e+05,1.084850835400767988e+00,3.575026954601923102e-01,1.261229083277161545e+00,3.017470636640878223e-01,1.613938895754583935e+00,3.747558005151177540e-01
5.170000000000000000e+05,1.082364231660023046e+00,3.577804003196016769e-01,1.263753233319935942e+00,3.044993118624220729e-01,1.621003131676391096e+00,3.778817349270814918e-01
5.180000000000000000e+05,1.082312821900197175e+00,3.598997409985643103e-01,1.265323584378815758e+00,3.037315139312254941e-01,1.629709391112580175e+00,3.823676817086102964e-01
5.190000000000000000e+05,1.088714329842447093e+00,3.662444074765839885e-01,1.264290442154317962e+00,3.027682979462684720e-01,1.634403083256444456e+00,3.857098194818707193e-01
5.200000000000000000e+05,1.091290692801882178e+00,3.712315224326365182e-01,1.264593820300750071e+00,3.010391126319819088e-01,1.638985742676607904e+00,3.894985495756131955e-01
5.210000000000000000e+05,1.090807587997200123e+00,3.709056946907658969e-01,1.269010460421220454e+00,3.019369406827883684e-01,1.641609499392379101e+00,3.954271320273952672e-01
5.220000000000000000e+05,1.092881153079729106e+00,3.679911848649021766e-01,1.273158703130634395e+00,3.042246696883024737e-01,1.644320786973093806e+00,3.984518508461613040e-01
5.230000000000000000e+05,1.092387035393324490e+00,3.663059342414877184e-01,1.275474804645067461e+00,3.060866649625342828e-01,1.647090195305182192e+00,3.962961023243268266e-01
5.240000000000000000e+05,1.084771933939128630e+00,3.676988512717608293e-01,1.278643129673009415e+00,3.045211207553881194e-01,1.651560914650973544e+00,3.942082652475321636e-01
5.250000000000000000e+05,1.079279344956734832e+00,3.682370127066529886e-01,1.279276551301923082e+00,3.015951563953887526e-01,1.661570087577962207e+00,3.903106041519621705e-01
5.260000000000000000e+05,1.077030277684343451e+00,3.714931122063619418e-01,1.277610169766875359e+00,2.969145575547822435e-01,1.671868802120084263e+00,3.854135978763319481e-01
5.270000000000000000e+05,1.077374597707883686e+00,3.773606531463961078e-01,1.271708920766378759e+00,2.942820670905182956e-01,1.677714806240805601e+00,3.816034631752291961e-01
5.280000000000000000e+05,1.083114233316628150e+00,3.790302027096288939e-01,1.263354054249044678e+00,2.919470864786193331e-01,1.681112064464885592e+00,3.795217260417198535e-01
5.290000000000000000e+05,1.088910875703744008e+00,3.820717594468432399e-01,1.256593119172351614e+00,2.874765688673399100e-01,1.684261318703165200e+00,3.785600826362918725e-01
5.300000000000000000e+05,1.090248562699835500e+00,3.878546673848296544e-01,1.252946249296607695e+00,2.854159459440022695e-01,1.688505514740332281e+00,3.770862391304158900e-01
5.310000000000000000e+05,1.086883461138366425e+00,3.913205946990620521e-01,1.251257712830006419e+00,2.826487923601055940e-01,1.695076099699625471e+00,3.736653061236789863e-01
5.320000000000000000e+05,1.081304998917020033e+00,3.942510421127402576e-01,1.251093170594016257e+00,2.825903681810100210e-01,1.702010827734417697e+00,3.730316376680080093e-01
5.330000000000000000e+05,1.077644757906385697e+00,3.965803907756176305e-01,1.246732706821077175e+00,2.853121327741470759e-01,1.708277204295598706e+00,3.751001901726202514e-01
5.340000000000000000e+05,1.073553417376852614e+00,3.983149048035313777e-01,1.241441039800192936e+00,2.869886505215570871e-01,1.715391243180139691e+00,3.778782765185682013e-01
5.350000000000000000e+05,1.070133563089392892e+00,4.000231810087823692e-01,1.234403440989028766e+00,2.858215776300811473e-01,1.722906582736275727e+00,3.816153618498069888e-01
5.360000000000000000e+05,1.071652167572471503e+00,4.039481667533641462e-01,1.226393775329469360e+00,2.835307922075380738e-01,1.730277954774505522e+00,3.852412170775409428e-01
5.370000000000000000e+05,1.074925669907571990e+00,4.098477264653770935e-01,1.223582881764596841e+00,2.809239849937246736e-01,1.735463510923069164e+00,3.907489717853910860e-01
5.380000000000000000e+05,1.075771492819423747e+00,4.124308775853162690e-01,1.225085602734225398e+00,2.778126077012704753e-01,1.741200839552355051e+00,3.951390718720919071e-01
5.390000000000000000e+05,1.067196762187724746e+00,4.115258968283195817e-01,1.230690547236539478e+00,2.766942183233194186e-01,1.749514816234669645e+00,3.977087995873611614e-01
5.400000000000000000e+05,1.060404628924531245e+00,4.105953598565850182e-01,1.235447077615770439e+00,2.780161063031427182e-01,1.756543008272364759e+00,4.008260332526748515e-01
5.410000000000000000e+05,1.057294035693367995e+00,4.144268294630600868e-01,1.238415828052673362e+00,2.778761340521982426e-01,1.763053968877749345e+00,3.986467799855932248e-01
5.420000000000000000e+05,1.054347310575098895e+00,4.207355407390027113e-01,1.238567258669202475e+00,2.775059687964653299e-01,1.769757560262793294e+00,3.941532643186700380e-01
5.430000000000000000e+05,1.053304685020254094e+00,4.297544539970131194e-01,1.237702209422917754e+00,2.786437001848675599e-01,1.776148392760177774e+00,3.912165109168294630e-01
5.440000000000000000e+05,1.059320621135309448e+00,4.301329888284010639e-01,1.237949981344137917e+00,2.817266464422970573e-01,1.782503129650296669e+00,3.902979655720061891e-01
5.450000000000000000e+05,1.065359385745911824e+00,4.300120972994348478e-01,1.241185729940936122e+00,2.830323184471162379e-01,1.784715505330753960e+00,3.887505398619093833e-01
5.460000000000000000e+05,1.067323730612917965e+00,4.240117951002421171e-01,1.244900411899181547e+00,2.841530248743381892e-01,1.784493153939521015e+00,3.900602842611941012e-01
5.470000000000000000e+05,1.073073678688573951e+00,4.188075707270700332e-01,1.249514917671606273e+00,2.866454175516311431e-01,1.787441252324587948e+00,3.902975581135984529e-01
5.480000000000000000e+05,1.075817122522611857e+00,4.176742461225730341e-01,1.256970737910957814e+00,2.901409597637590876e-01,1.790787542055038095e+00,3.867815393819195036e-01
5.490000000000000000e+05,1.079517966851431421e+00,4.101045473641915518e-01,1.264903263137930667e+00,2.925861311812658072e-01,1.792593201018474636e+00,3.806721112620536918e-01
5.500000000000000000e+05,1.085487908462856366e+00,4.005030511328600551e-01,1.264886783119321789e+00,2.923201508905697854e-01,1.792776114066404691e+00,3.743048325332032356e-01
5.510000000000000000e+05,1.089698133142247949e+00,3.965469070858706480e-01,1.263082989562568370e+00,2.900241903317657965e-01,1.793177311144966701e+00,3.705395515400549677e-01
5.520000000000000000e+05,1.094706398970872296e+00,3.961065411474175013e-01,1.261958793048155281e+00,2.839910333638611117e-01,1.797235976634346200e+00,3.666989135884664019e-01
5.530000000000000000e+05,1.096215338725750943e+00,3.974522112793966166e-01,1.263814618460413763e+00,2.782362605988726312e-01,1.806679255687392516e+00,3.624360457263655078e-01
5.540000000000000000e+05,1.103336840648679651e+00,3.998008165502311972e-01,1.268191147587921508e+00,2.764630986944767721e-01,1.818641191618717956e+00,3.595488126432092590e-01
5.550000000000000000e+05,1.113520713615699265e+00,4.019250587291531840e-01,1.276974937333346993e+00,2.754049138532014274e-01,1.824348748131820130e+00,3.580274188361817211e-01
5.560000000000000000e+05,1.117687329055299550e+00,4.079872718394979003e-01,1.286786504831183509e+00,2.729826638028810537e-01,1.824732739805779991e+00,3.623233366714326276e-01
5.570000000000000000e+05,1.116084717348477362e+00,4.117333489356669873e-01,1.294470869931415580e+00,2.726257589146932614e-01,1.824606988867852886e+00,3.634845719453825286e-01
5.580000000000000000e+05,1.120132240265990786e+00,4.091590480017789910e-01,1.301174694916255037e+00,2.745384400585790807e-01,1.819329056118122123e+00,3.637833157301707532e-01
5.590000000000000000e+05,1.126974150282060272e+00,4.035726851764112055e-01,1.303278084441241047e+00,2.732329973778548360e-01,1.811652232061879753e+00,3.666312730014248955e-01
5.600000000000000000e+05,1.137817148724648009e+00,3.965277159951072217e-01,1.302886811792417943e+00,2.691612205652875733e-01,1.808929957333599958e+00,3.647513799960645509e-01
5.610000000000000000e+05,1.140144703512822710e+00,3.917789850541426588e-01,1.301443274451070664e+00,2.657275740807244491e-01,1.812290211971138598e+00,3.663371478068127018e-01
5.620000000000000000e+05,1.138598735631130010e+00,3.874414962436716348e-01,1.304011760162155698e+00,2.612338647617507004e-01,1.813952265071001602e+00,3.712698695344515687e-01
5.630000000000000000e+05,1.139366096730465960e+00,3.832163557014138799e-01,1.305938065685270155e+00,2.605275338380291794e-01,1.814504891060984226e+00,3.770986022504731472e-01
5.640000000000000000e+05,1.143601378588126272e+00,3.832495002983630772e-01,1.308693195754974115e+00,2.595698919351026590e-01,1.815910284586596646e+00,3.798482113783807068e-01
5.650000000000000000e+05,1.152232338493662134e+00,3.862781528360945127e-01,1.305379399493843184e+00,2.634377238725778558e-01,1.817759811932261105e+00,3.824965303283437978e-01
5.660000000000000000e+05,1.156740371862219563e+00,3.932781431925599369e-01,1.300222967686455844e+00,2.661085167075097346e-01,1.819457753722063309e+00,3.846765734754380994e-01
5.670000000000000000e+05,1.159974255216049910e+00,3.978057670485034558e-01,1.298869189344482367e+00,2.676475828621169284e-01,1.819014734041816794e+00,3.869814860144600854e-01
5.680000000000000000e+05,1.162419840316620157e+00,3.969949190223744373e-01,1.304501884989131666e+00,2.633952517964543993e-01,1.820371362186078423e+00,3.908236747448081139e-01
5.690000000000000000e+05,1.164859880243812595e+00,3.979287850030916451e-01,1.311725091615423056e+00,2.585838180663821428e-01,1.821492034928011261e+00,4.010931212727667505e-01
5.700000000000000000e+05,1.163691918620496812e+00,3.984272030466811110e-01,1.322666400598723424e+00,2.567073618304757110e-01,1.822471461061134779e+00,4.133568773220340775e-01
5.710000000000000000e+05,1.165031419558818282e+00,3.964648846829486595e-01,1.333361259616824501e+00,2.606639560682009193e-01,1.824968766473592297e+00,4.192336014965917235e-01
5.720000000000000000e+05,1.166982187440072094e+00,3.962586129661865297e-01,1.340627117721892025e+00,2.668861562684997080e-01,1.824890434034600828e+00,4.245813425777442696e-01
5.730000000000000000e+05,1.172020175525915420e+00,3.961980412321280953e-01,1.345204750075936317e+00,2.694261365699148758e-01,1.822748564847839203e+00,4.302345475806453323e-01
5.740000000000000000e+05,1.176584334584542813e+00,3.966107221517947146e-01,1.346736803077853484e+00,2.690378499273439195e-01,1.817502917626109493e+00,4.342543687728653290e-01
5.750000000000000000e+05,1.175354727291367585e+00,3.929569829608188236e-01,1.342283029950982254e+00,2.732764084839442997e-01,1.814348273782390164e+00,4.387843106874257937e-01
5.760000000000000000e+05,1.175259966325249650e+00,3.866029385640646909e-01,1.336762118666042110e+00,2.812269709053300537e-01,1.810793184585696380e+00,4.379832735531293264e-01
5.770000000000000000e+05,1.184389863394132991e+00,3.802354544460331831e-01,1.333872841030149026e+00,2.862214487244271188e-01,1.807878539040314037e+00,4.360913028852652085e-01
5.780000000000000000e+05,1.191982576800402205e+00,3.757357979611580245e-01,1.330795363825784339e+00,2.869994737684251063e-01,1.806061945359838772e+00,4.353200882152704621e-01
5.790000000000000000e+05,1.198274010640243192e+00,3.717470443917046397e-01,1.326338844406256046e+00,2.877581360746384598e-01,1.808187282733792145e+00,4.328227397057077819e-01
5.800000000000000000e+05,1.197833790456965808e+00,3.746415835077067658e-01,1.320225349287649008e+00,2.923212622707122010e-01,1.811293496771917644e+00,4.296565907638264514e-01
5.810000000000000000e+05,1.197909325062394670e+00,3.777338215544563949e-01,1.316983018952358364e+00,2.970903521748759490e-01,1.812875249775228514e+00,4.267160170507579009e-01
5.820000000000000000e+05,1.204526060057732995e+00,3.791375614982658293e-01,1.316109573488644102e+00,2.989716303301721556e-01,1.815932982286150965e+00,4.191046312419587361e-01
5.830000000000000000e+05,1.211425055552793006e+00,3.745468400890846206e-01,1.316289999264340205e+00,2.973763067287947259e-01,1.821423732002217966e+00,4.124604999625988699e-01
5.840000000000000000e+05,1.216002247828347649e+00,3.739940716532681453e-01,1.316170829354443850e+00,2.963909949891088691e-01,1.824708454724815132e+00,4.073975577525715819e-01
5.850000000000000000e+05,1.214826382176910524e+00,3.721290510782876981e-01,1.319510796263344332e+00,2.935685507646483283e-01,1.831580371334901702e+00,4.023254781754001530e-01
5.860000000000000000e+05,1.217907097801461003e+00,3.684071532568635732e-01,1.323321611998883762e+00,2.921964011384847737e-01,1.839463533706975573e+00,3.980458828106143709e-01
5.870000000000000000e+05,1.213713818673773481e+00,3.655225648633818603e-01,1.320971332144480481e+00,2.920054039737297047e-01,1.844862554342814986e+00,3.974206551331611048e-01
5.880000000000000000e+05,1.208586718946553340e+00,3.664161715794687635e-01,1.314963040147501649e+00,2.928581716746738728e-01,1.849797488798759160e+00,3.927445524890220696e-01
5.890000000000000000e+05,1.209043989358022042e+00,3.688180887460915658e-01,1.306907665999189172e+00,2.991849576488577744e-01,1.856270876730086172e+00,3.835751702706542976e-01
5.900000000000000000e+05,1.208353275555196671e+00,3.667152049589360030e-01,1.299806013100998303e+00,3.047724879831786859e-01,1.863154245966776701e+00,3.739973467300119481e-01
5.910000000000000000e+05,1.205802979645864470e+00,3.649959611924253888e-01,1.294682024056045488e+00,3.045136297201068709e-01,1.863926374203653591e+00,3.750137312731506301e-01
5.920000000000000000e+05,1.203319692174914746e+00,3.624557433891921199e-01,1.292893415425053094e+00,3.031930536763335349e-01,1.864463842426045126e+00,3.662263991228286719e-01
5.930000000000000000e+05,1.205294712092943810e+00,3.590033571313065996e-01,1.293635253714177979e+00,3.036067198651665189e-01,1.862785333375234886e+00,3.556216522600821328e-01
5.940000000000000000e+05,1.203663596101908206e+00,3.550184406651132329e-01,1.293529481148257387e+00,3.056363956409008376e-01,1.860434379470326194e+00,3.496545932428317127e-01
5.950000000000000000e+05,1.204978635131534359e+00,3.555363408594168773e-01,1.300151398371454103e+00,3.043182649190146472e-01,1.857796889975370513e+00,3.449130865596454210e-01
5.960000000000000000e+05,1.207946400205986093e+00,3.603309181438484332e-01,1.309338121852570147e+00,3.013177526841147036e-01,1.857887297235490953e+00,3.427628265913966743e-01
5.970000000000000000e+05,1.200246254871807805e+00,3.579549628329156685e-01,1.314297025422465515e+00,3.017472012426851147e-01,1.861995739111704573e+00,3.400426545255514355e-01
5.980000000000000000e+05,1.190846897388312620e+00,3.582025737941666454e-01,1.318516475062008197e+00,3.048897509638179848e-01,1.867174402612939321e+00,3.376380011414589211e-01
5.990000000000000000e+05,1.183887268407316729e+00,3.624345245222240219e-01,1.324084105546189161e+00,3.066430734935728930e-01,1.873410668627206066e+00,3.351100106580913729e-01
6.000000000000000000e+05,1.178108920485312572e+00,3.628193029116578705e-01,1.331102036803058830e+00,3.054214641515894946e-01,1.875747629609669342e+00,3.358683203306962461e-01
6.010000000000000000e+05,1.180316916532555105e+00,3.591391934291723875e-01,1.337918190812231511e+00,3.049309263506674861e-01,1.875436114338821181e+00,3.381746993076168994e-01
6.020000000000000000e+05,1.182463059967899577e+00,3.550544345325123974e-01,1.339482764169808382e+00,3.066738665359678429e-01,1.874881128596750379e+00,3.477406107923228795e-01
6.030000000000000000e+05,1.177660483360339905e+00,3.594886096803007192e-01,1.339827810148484399e+00,3.077683062804035252e-01,1.873493224169262117e+00,3.572784448248583211e-01
6.040000000000000000e+05,1.168158747044208079e+00,3.607721908462808713e-01,1.337619192016374470e+00,3.140897159858028753e-01,1.873829692784406253e+00,3.642640420829970083e-01
6.050000000000000000e+05,1.160012343893782161e+00,3.613083977816330394e-01,1.335508676716875565e+00,3.207410002500539203e-01,1.874101433025713082e+00,3.733041547360176349e-01
6.060000000000000000e+05,1.155231534728894838e+00,3.642188965816662294e-01,1.337446565404657672e+00,3.271224556138661588e-01,1.872205314580134727e+00,3.833142028680723290e-01
6.070000000000000000e+05,1.157990293259150150e+00,3.660176550749517643e-01,1.338860822316401133e+00,3.329857922479300680e-01,1.870797146695540869e+00,3.906287154382309112e-01
6.080000000000000000e+05,1.159522942638034015e+00,3.714641215729324597e-01,1.337722866422192736e+00,3.398546703699444338e-01,1.869914839173949739e+00,3.980330862582287521e-01
6.090000000000000000e+05,1.154127886660928359e+00,3.770906120113400872e-01,1.335408707966357911e+00,3.425553255941626851e-01,1.868665667746531200e+00,4.019972534450005908e-01
6.100000000000000000e+05,1.157469279003046969e+00,3.848522729073286519e-01,1.334325011479814860e+00,3.460421002558854986e-01,1.868748819033860809e+00,4.056702146481128146e-01
6.110000000000000000e+05,1.167393538391968244e+00,3.921658444133095389e-01,1.333372274758124254e+00,3.503625947159021425e-01,1.873126746584687696e+00,4.050910163263435337e-01
6.120000000000000000e+05,1.176895845130048857e+00,3.980030163374736474e-01,1.334886837057200903e+00,3.556673101965817096e-01,1.878559037913285712e+00,4.128487799179752504e-01
6.130000000000000000e+05,1.182840264357539750e+00,4.033893501514613233e-01,1.337551041842927724e+00,3.571707925950858842e-01,1.886918075876943712e+00,4.214034741447159060e-01
6.140000000000000000e+05,1.185259393714430010e+00,4.036380462373004296e-01,1.341972812837233908e+00,3.545001191014672259e-01,1.897661079252586758e+00,4.231867949608430490e-01
6.150000000000000000e+05,1.189919816401121322e+00,4.018530811306479933e-01,1.343821356191946759e+00,3.533625343081590042e-01,1.909924293715340005e+00,4.229724374008239085e-01
6.160000000000000000e+05,1.194363821183592300e+00,3.952184543047946863e-01,1.344295598995898011e+00,3.545995301283973999e-01,1.922998920320895699e+00,4.211070866961937886e-01
6.170000000000000000e+05,1.204269502020037796e+00,3.954883529543905540e-01,1.341937312017662975e+00,3.553073664711441371e-01,1.929437171825351349e+00,4.170019632318650582e-01
6.180000000000000000e+05,1.212689200511965160e+00,3.996580422244079833e-01,1.336270334073967891e+00,3.573013559749432799e-01,1.935057974144025472e+00,4.121087025355617550e-01
6.190000000000000000e+05,1.221762013283386850e+00,4.011554124148490885e-01,1.332059020312444497e+00,3.605173366655717859e-01,1.933849278536268423e+00,4.115758697468725469e-01
6.200000000000000000e+05,1.232740428003715749e+00,4.039892484543232687e-01,1.328808579396203005e+00,3.663661790468363266e-01,1.936268821763334813e+00,4.093013160851465271e-01
6.210000000000000000e+05,1.243191609332093828e+00,4.073397738703952164e-01,1.326882221193900646e+00,3.706791226222779789e-01,1.943122470646380107e+00,4.085169585128997083e-01
6.220000000000000000e+05,1.244917407102116735e+00,4.136377398925439874e-01,1.327640694011601896e+00,3.746994592041530958e-01,1.945984411640262479e+00,4.050821293817519209e-01
6.230000000000000000e+05,1.246052434950585042e+00,4.141181252765715470e-01,1.329846099062296005e+00,3.797421250268054327e-01,1.948814791843455518e+00,4.018018707384405364e-01
6.240000000000000000e+05,1.250278465999645761e+00,4.170362996025684388e-01,1.330240792068181577e+00,3.804230833909015286e-01,1.949199224655419060e+00,4.023683466489335614e-01
6.250000000000000000e+05,1.251684352614998774e+00,4.225444629882105230e-01,1.326401887654603096e+00,3.788419561937556024e-01,1.947108144164517940e+00,3.999211708844207513e-01
6.260000000000000000e+05,1.250262943377554725e+00,4.184817592027681443e-01,1.317798213239382177e+00,3.765714728946112366e-01,1.945955600322318624e+00,3.946861224468764529e-01
6.270000000000000000e+05,1.250578500724291109e+00,4.100566883084519332e-01,1.316611904859431581e+00,3.705252389420640169e-01,1.947419427750727738e+00,3.902774882571194981e-01
6.280000000000000000e+05,1.250957698446959476e+00,4.018570309494485793e-01,1.318901316406418500e+00,3.632084697621996705e-01,1.947251129217421051e+00,3.917134659660828078e-01
6.290000000000000000e+05,1.251512580359691373e+00,3.976520552284923959e-01,1.321927227646693348e+00,3.621854218362923761e-01,1.948029555278408598e+00,3.924926643361562606e-01
6.300000000000000000e+05,1.244604827346555087e+00,3.967132195008992168e-01,1.327084098693916525e+00,3.602203286636727064e-01,1.945402119844645172e+00,3.961135213145433598e-01
6.310000000000000000e+05,1.232934429208326188e+00,3.928668183257884028e-01,1.329329692926968454e+00,3.612580523688012635e-01,1.940119989373864762e+00,4.064349761852645293e-01
6.320000000000000000e+05,1.221327671127866443e+00,3.857619291374334014e-01,1.326471587290885434e+00,3.591319550807364203e-01,1.935157251073230000e+00,4.156386094937212783e-01
6.330000000000000000e+05,1.209273747682793720e+00,3.774147223619200298e-01,1.323688885946117333e+00,3.610085863316329080e-01,1.929110790927204055e+00,4.192491090826012123e-01
6.340000000000000000e+05,1.204022373775541999e+00,3.737496671448695129e-01,1.316223659694726100e+00,3.631743410058995147e-01,1.919411915751362274e+00,4.240935434371292945e-01
6.350000000000000000e+05,1.203614646300154467e+00,3.759175942212945043e-01,1.306316398774546972e+00,3.674204764002594881e-01,1.911970322204145090e+00,4.316395818228670467e-01
6.360000000000000000e+05,1.201635220193089548e+00,3.749801737096011833e-01,1.294251592295432962e+00,3.729697736398476793e-01,1.905934563550671923e+00,4.390362576082523227e-01
6.370000000000000000e+05,1.196528099240985465e+00,3.787377475822834572e-01,1.287534059947402998e+00,3.746154799635201260e-01,1.906881469522740069e+00,4.456253060964873725e-01
6.380000000000000000e+05,1.190728529391943180e+00,3.797691738141190654e-01,1.285902711431531120e+00,3.714326306090550145e-01,1.908247659175932975e+00,4.552051024478813712e-01
6.390000000000000000e+05,1.183105188126909013e+00,3.804349345338794430e-01,1.287910744274470609e+00,3.663575641444045683e-01,1.914827727082542230e+00,4.617680537552429909e-01
6.400000000000000000e+05,1.176653695947631251e+00,3.823800702424784981e-01,1.292649524289478213e+00,3.626838610936736762e-01,1.916591874953933905e+00,4.673436470714010249e-01
6.410000000000000000e+05,1.168988143784267297e+00,3.896468993359194499e-01,1.298608064737980072e+00,3.594071820075174784e-01,1.909798757553063497e+00,4.679542332249136960e-01
6.420000000000000000e+05,1.169594772393270032e+00,3.947848889056359001e-01,1.301485370640730999e+00,3.540111637896447006e-01,1.906712159902091974e+00,4.696762635396212193e-01
6.430000000000000000e+05,1.176873146142396687e+00,4.042885160718814319e-01,1.299384572436634633e+00,3.481314185597760846e-01,1.904993280729782468e+00,4.729272122378634369e-01
6.440000000000000000e+05,1.184508407167212951e+00,4.121333667911988852e-01,1.300855784005119364e+00,3.446396729294780026e-01,1.903691974734180059e+00,4.730022773885500520e-01
6.450000000000000000e+05,1.195172353031401125e+00,4.176799581089156721e-01,1.304094512086627411e+00,3.443815238601162787e-01,1.902479988204663908e+00,4.717582246989933670e-01
6.460000000000000000e+05,1.203758225658874581e+00,4.280392350217079311e-01,1.313593915943211066e+00,3.431791324928368803e-01,1.898575630374129464e+00,4.680291707673975288e-01
6.470000000000000000e+05,1.207864413403938464e+00,4.390996861604657409e-01,1.321726560030459963e+00,3.444742840041796206e-01,1.899176507036064443e+00,4.624017438760983922e-01
6.480000000000000000e+05,1.207777037713089863e+00,4.468853123765927915e-01,1.323854358888433724e+00,3.507012684600557262e-01,1.897178166019259482e+00,4.548155196586460836e-01
6.490000000000000000e+05,1.209962982773953755e+00,4.444113599338483378e-01,1.328235138272542359e+00,3.527417608745084809e-01,1.894851104243601148e+00,4.512821055366773026e-01
6.500000000000000000e+05,1.210939247056125101e+00,4.408355772047984900e-01,1.331720110510860478e+00,3.551430904191844595e-01,1.896229732719869165e+00,4.434309159211786144e-01
6.510000000000000000e+05,1.214571683672233560e+00,4.399858920652258698e-01,1.339861332778672143e+00,3.538043985841209382e-01,1.899802649984442038e+00,4.272463540102104385e-01
6.520000000000000000e+05,1.221605447077719120e+00,4.443086918559761012e-01,1.346357576355993180e+00,3.543783788410022062e-01,1.901782050816833269e+00,4.149417299003698156e-01
6.530000000000000000e+05,1.227201606968655545e+00,4.461750637143245268e-01,1.350673937600161523e+00,3.577809571530288224e-01,1.902901480572103621e+00,4.138924252276107718e-01
6.540000000000000000e+05,1.232385271806486271e+00,4.521000920343221097e-01,1.355731877224955362e+00,3.616124654412396500e-01,1.908024796876271578e+00,4.144796521320622817e-01
6.550000000000000000e+05,1.235567770502954854e+00,4.527302066885113829e-01,1.360160126723040319e+00,3.606140258399534448e-01,1.909933923241708520e+00,4.156621928411303180e-01
6.560000000000000000e+05,1.236071346006410332e+00,4.598633229122708332e-01,1.366133074424419558e+00,3.552661102478152921e-01,1.913954626836784412e+00,4.165119636288672211e-01
6.570000000000000000e+05,1.242775973300163761e+00,4.589578852255958852e-01,1.371834618887349810e+00,3.540374920336114561e-01,1.915670526210855096e+00,4.151715533076580367e-01
6.580000000000000000e+05,1.249039447063249764e+00,4.570745757838812762e-01,1.373446248165929529e+00,3.550916471082716797e-01,1.913693302803692875e+00,4.161170614536103818e-01
6.590000000000000000e+05,1.252072251142368753e+00,4.596481942134308385e-01,1.368859312846132159e+00,3.623702978004062492e-01,1.909680295094637659e+00,4.175188985700372668e-01
6.600000000000000000e+05,1.253467902732676276e+00,4.645284732159309926e-01,1.362980037056539695e+00,3.662289246104578622e-01,1.907231108725663926e+00,4.212788392490499634e-01
6.610000000000000000e+05,1.255709584927492184e+00,4.632330096397410113e-01,1.357740142799691574e+00,3.710595111704325100e-01,1.905194883329012434e+00,4.316315429581983887e-01
6.620000000000000000e+05,1.259311730652170391e+00,4.604542114483334281e-01,1.357477938334703094e+00,3.761362144812045449e-01,1.901599059767934863e+00,4.408937339218288454e-01
6.630000000000000000e+05,1.255057844137201561e+00,4.499798596412192264e-01,1.359581923686820515e+00,3.806699804400644482e-01,1.901836621363463431e+00,4.412587758518397019e-01
6.640000000000000000e+05,1.252288177258846114e+00,4.374342397862332477e-01,1.357214905057491761e+00,3.831212689356142675e-01,1.906170420785732844e+00,4.411495990020226077e-01
6.650000000000000000e+05,1.244018639701960582e+00,4.300756626823788453e-01,1.358715294460282719e+00,3.811757991896114750e-01,1.911684439054213147e+00,4.392807778248339345e-01
6.660000000000000000e+05,1.236061628114055289e+00,4.251526952565112261e-01,1.360261652045643643e+00,3.836052080950638210e-01,1.919365590249820119e+00,4.394315983691325922e-01
6.670000000000000000e+05,1.228912296813061911e+00,4.231900658213980648e-01,1.357253645878798043e+00,3.851538087620107187e-01,1.925838096722169990e+00,4.395088504777602822e-01
6.680000000000000000e+05,1.231120189749149274e+00,4.206334441089014109e-01,1.357000199954333075e+00,3.868819231109284495e-01,1.934675730896146639e+00,4.404848046755103774e-01
6.690000000000000000e+05,1.238470418119237859e+00,4.237628352328754455e-01,1.354958429586630153e+00,3.855526752680019098e-01,1.940607244663162811e+00,4.431142461997952253e-01
6.700000000000000000e+05,1.249477155494254976e+00,4.260874611029094594e-01,1.347293239797328290e+00,3.823974856613373552e-01,1.947850507464735426e+00,4.490354107303794473e-01
6.710000000000000000e+05,1.257815645326540333e+00,4.279374256924794451e-01,1.336470530311241856e+00,3.768791915821135818e-01,1.954756109718894574e+00,4.577127556951789411e-01
6.720000000000000000e+05,1.259084871826480212e+00,4.323523525776333254e-01,1.330823194121271813e+00,3.692191095781347521e-01,1.963384219213615944e+00,4.589013099585243505e-01
6.730000000000000000e+05,1.258542375659159163e+00,4.354910244767448146e-01,1.325323738562403264e+00,3.569658575492677399e-01,1.970495381886772535e+00,4.546192972721300740e-01
6.740000000000000000e+05,1.253253040951097574e+00,4.345326528764758556e-01,1.324186741839322057e+00,3.517933948912754238e-01,1.976443039301233107e+00,4.475795916644915717e-01
6.750000000000000000e+05,1.241066525616122407e+00,4.325875410103188212e-01,1.326031399248276177e+00,3.525678031474948626e-01,1.979922724753358843e+00,4.398881225122185934e-01
6.760000000000000000e+05,1.232500553674761079e+00,4.324023189440874271e-01,1.329408187717260992e+00,3.542876178363837392e-01,1.981553970323335134e+00,4.313825477724606561e-01
6.770000000000000000e+05,1.219329689567596464e+00,4.330725018372227342e-01,1.331635929378456984e+00,3.577813731793031971e-01,1.987537905660335946e+00,4.223207943746519200e-01
6.780000000000000000e+05,1.210869257749177086e+00,4.333632598378006628e-01,1.337471621024544532e+00,3.633473443752937015e-01,1.994808816987323041e+00,4.120757387697182583e-01
6.790000000000000000e+05,1.211475135183971874e+00,4.333218775072980034e-01,1.349625513627877860e+00,3.614588847079585054e-01,2.001707500589712030e+00,3.989024700604560936e-01
6.800000000000000000e+05,1.226928001717597860e+00,4.299997227187186688e-01,1.362585505964867494e+00,3.567206305661176913e-01,2.007065009852410764e+00,3.867344486809889403e-01
6.810000000000000000e+05,1.237792248337237666e+00,4.254702097330768096e-01,1.369998286004065591e+00,3.530201599881075958e-01,2.015950996416372210e+00,3.727380871299172949e-01
6.820000000000000000e+05,1.244712905647854084e+00,4.211091015362665724e-01,1.373588848979541366e+00,3.499106056234526085e-01,2.025087449384566085e+00,3.583451158321617758e-01
6.830000000000000000e+05,1.250520197818268953e+00,4.176826746220900777e-01,1.380341129476331030e+00,3.475759000156531386e-01,2.029657981304411773e+00,3.484449436307222592e-01
6.840000000000000000e+05,1.253072540550670189e+00,4.168430732658604532e-01,1.390285832643706643e+00,3.515284138645054512e-01,2.028538085087812526e+00,3.425809095070784793e-01
6.850000000000000000e+05,1.258071115723877309e+00,4.148648628876990818e-01,1.394899819373688787e+00,3.563457257854837912e-01,2.021457238413183255e+00,3.453426142085799233e-01
6.860000000000000000e+05,1.267912171558657652e+00,4.109687051860164142e-01,1.391927492933017430e+00,3.578149869215660472e-01,2.019275204885510266e+00,3.530883608314646649e-01
6.870000000000000000e+05,1.278549998442628510e+00,4.101748448245671752e-01,1.390630747057238104e+00,3.570748488623838313e-01,2.014599234990120724e+00,3.637279879098814783e-01
6.880000000000000000e+05,1.283607989937301630e+00,4.136328922183911683e-01,1.390620822372659493e+00,3.552949470835645718e-01,2.008302929313856122e+00,3.702492103310275340e-01
6.890000000000000000e+05,1.288308575944002055e+00,4.142168405275516441e-01,1.389897952392190827e+00,3.572472399621744454e-01,2.007531188500992325e+00,3.707274679797080696e-01
6.900000000000000000e+05,1.288714489397619012e+00,4.182307409796407471e-01,1.391584416029737037e+00,3.595896985011908242e-01,2.004822673079917461e+00,3.682785103579027108e-01
6.910000000000000000e+05,1.294700627023690931e+00,4.171172144540691296e-01,1.397719780773937659e+00,3.611661070546188790e-01,2.002940935206292128e+00,3.701793082954137337e-01
6.920000000000000000e+05,1.304131468350243850e+00,4.090225583234853857e-01,1.403632326955114751e+00,3.663320965772666749e-01,1.998815416435635317e+00,3.749977430002805479e-01
6.930000000000000000e+05,1.311703271434872420e+00,4.094877121217884164e-01,1.410849003223192621e+00,3.715414535397821294e-01,1.992247914714710966e+00,3.793036035843214693e-01
6.940000000000000000e+05,1.324026758686807526e+00,4.095908245346859822e-01,1.417382532553082886e+00,3.702488884763950328e-01,1.986856667517960640e+00,3.829749246357589398e-01
6.950000000000000000e+05,1.335835346328109852e+00,4.165849589001711650e-01,1.422405438051307147e+00,3.662445448293308314e-01,1.985673287004590559e+00,3.889669563283529863e-01
6.960000000000000000e+05,1.344423965734752313e+00,4.197836955022611338e-01,1.427053991286624690e+00,3.609229383403980695e-01,1.989716093831233712e+00,3.914532692834155614e-01
6.970000000000000000e+05,1.351000017627060679e+00,4.199852593271396484e-01,1.430206664769939851e+00,3.548355542216708458e-01,1.990186865511002878e+00,3.980139443734310167e-01
6.980000000000000000e+05,1.359113071876798751e+00,4.230999881948317998e-01,1.431460836340069154e+00,3.471183016420394396e-01,1.993284814076723421e+00,4.026307861995548909e-01
6.990000000000000000e+05,1.361447596914794556e+00,4.256781694232026347e-01,1.431254187155558411e+00,3.451569762761472759e-01,1.998638385270488760e+00,4.123784091815726471e-01
7.000000000000000000e+05,1.354635536851389155e+00,4.275273145188402957e-01,1.425533856523175436e+00,3.506245751690262868e-01,2.000890976553211242e+00,4.213412022271114665e-01
7.010000000000000000e+05,1.354537225970890324e+00,4.339427278328315540e-01,1.416892868763215851e+00,3.521290431309471169e-01,1.997832130165044573e+00,4.314322119486018736e-01
7.020000000000000000e+05,1.353607058382993333e+00,4.425856590360633391e-01,1.410172667752821685e+00,3.541670977726859570e-01,1.990737395552581557e+00,4.458086368803176880e-01
7.030000000000000000e+05,1.353536472902949983e+00,4.536311222516768993e-01,1.401791966912548260e+00,3.595901324409565003e-01,1.988609753297348126e+00,4.555618526327490647e-01
7.040000000000000000e+05,1.358866256246247683e+00,4.606599676961526946e-01,1.394234882536379505e+00,3.606787190973426149e-01,1.991053706263601120e+00,4.601461932474433802e-01
7.050000000000000000e+05,1.360411265838712191e+00,4.644108602388531404e-01,1.393768879339395417e+00,3.601842826400797337e-01,2.002028650150110778e+00,4.566413576801481300e-01
7.060000000000000000e+05,1.352206974684154295e+00,4.649475272277573401e-01,1.399570988857219866e+00,3.589527473708324923e-01,2.008381470393815871e+00,4.513634279826430618e-01
7.070000000000000000e+05,1.346237006878316711e+00,4.657399526769877562e-01,1.403957079538448172e+00,3.591021076414710467e-01,2.014332756883530973e+00,4.460378699440977202e-01
7.080000000000000000e+05,1.341083659334833866e+00,4.667877916170427577e-01,1.407941117933696473e+00,3.612038614507955270e-01,2.025147408830808349e+00,4.422121676367577470e-01
7.090000000000000000e+05,1.333264344371855259e+00,4.724200264074649991e-01,1.412200005958243132e+00,3.657412518494327358e-01,2.031323197382698620e+00,4.446790682788422377e-01
7.100000000000000000e+05,1.327497164619960035e+00,4.781336347977211965e-01,1.412567180328095917e+00,3.647172206564236463e-01,2.034991859662258484e+00,4.502817435255317413e-01
7.110000000000000000e+05,1.315876750825327957e+00,4.865329232981226992e-01,1.410797124242048728e+00,3.663921240654017808e-01,2.040609941366831492e+00,4.472023406808798840e-01
7.120000000000000000e+05,1.304727808118274268e+00,4.954837546872501441e-01,1.407835603728704976e+00,3.714605601825409220e-01,2.043581852307898572e+00,4.418810018889994806e-01
7.130000000000000000e+05,1.305123434508617786e+00,4.996709279867089792e-01,1.408846927633752966e+00,3.739012167776188389e-01,2.048653706261088114e+00,4.384334561785735995e-01
7.140000000000000000e+05,1.300193242231386881e+00,5.032421433928672139e-01,1.410354183680975648e+00,3.802399131739825910e-01,2.056056586875708359e+00,4.359338609671425391e-01
7.150000000000000000e+05,1.296057437202131624e+00,5.008034281672855137e-01,1.419243125603295130e+00,3.843237499931282941e-01,2.062992971483154747e+00,4.296977725603061127e-01
7.160000000000000000e+05,1.292526835286881726e+00,5.002672866215922554e-01,1.418354678454238904e+00,3.913616465469253458e-01,2.066952676825831059e+00,4.244847363103800286e-01
7.170000000000000000e+05,1.294953452523606385e+00,5.043583534403871527e-01,1.416660908984937794e+00,4.003700180944478326e-01,2.067056557046215826e+00,4.241824558108032162e-01
7.180000000000000000e+05,1.295710552629750545e+00,5.048816488930163437e-01,1.418303633568990696e+00,4.075900637243766722e-01,2.063679353615105239e+00,4.272147248244779760e-01
7.190000000000000000e+05,1.299679147208551155e+00,5.001311087408821798e-01,1.418555473380569198e+00,4.125501760044243404e-01,2.055025668369967473e+00,4.262628205380635249e-01
7.200000000000000000e+05,1.301940963072254487e+00,4.972974089529688113e-01,1.418943351387952800e+00,4.143078044204216992e-01,2.045529529563526960e+00,4.273859295888886023e-01
7.210000000000000000e+05,1.302829722215917307e+00,4.898318394744237692e-01,1.423248051642556078e+00,4.136921854721784531e-01,2.043566013735782505e+00,4.248409820482084154e-01
7.220000000000000000e+05,1.301112190338398422e+00,4.828048418965222299e-01,1.430775673698578387e+00,4.128371514337311199e-01,2.048733301803618012e+00,4.149061392969041195e-01
7.230000000000000000e+05,1.300126027898124814e+00,4.776026586538173468e-01,1.436370511735429734e+00,4.102591964832927318e-01,2.048192619224068700e+00,4.165594759618526099e-01
7.240000000000000000e+05,1.298074670440237721e+00,4.777375316298584917e-01,1.441414303027377608e+00,4.068581492821087275e-01,2.041119235709841107e+00,4.271225055904667722e-01
7.250000000000000000e+05,1.294387455476728954e+00,4.809110599145051124e-01,1.441624527903672126e+00,4.043898875544171823e-01,2.032844256171045583e+00,4.360098292889451610e-01
7.260000000000000000e+05,1.300791270096491425e+00,4.865783037706210568e-01,1.442216360181644230e+00,4.026576107887995803e-01,2.028017762900140131e+00,4.422787371784927535e-01
7.270000000000000000e+05,1.308873308085794829e+00,4.860806841731805106e-01,1.442941562118160270e+00,4.028089692768082597e-01,2.023747006596481324e+00,4.443904577132694600e-01
7.280000000000000000e+05,1.320204775638347039e+00,4.821587816973273988e-01,1.438022019188684331e+00,4.003464452116431427e-01,2.020826633974823316e+00,4.415074768591836785e-01
7.290000000000000000e+05,1.329570343367335150e+00,4.781347670336157929e-01,1.427840141771024696e+00,3.956552857602655959e-01,2.018655639606687036e+00,4.357404697689769013e-01
7.300000000000000000e+05,1.333391109478365033e+00,4.660813851438290745e-01,1.422222759670409342e+00,3.971589300915259191e-01,2.019581789780982906e+00,4.286176435473066926e-01
7.310000000000000000e+05,1.341841851117067996e+00,4.588212944236268465e-01,1.419973770309406413e+00,4.050528156914363076e-01,2.019450078336877397e+00,4.195753965707448851e-01
7.320000000000000000e+05,1.347208844258405147e+00,4.547563857518209796e-01,1.415464830711471445e+00,4.074044709986879842e-01,2.019495994615589485e+00,4.174248342642931653e-01
7.330000000000000000e+05,1.341486673136465857e+00,4.497004391957707958e-01,1.406913654645518541e+00,4.099331616270168732e-01,2.020013330235558513e+00,4.166750116141302862e-01
7.340000000000000000e+05,1.333721720726286364e+00,4.466402237433964029e-01,1.393787307494858796e+00,4.073756625500524198e-01,2.016669840117913726e+00,4.213071923311195732e-01
7.350000000000000000e+05,1.330866957282582641e+00,4.418610490294198612e-01,1.382115872839394521e+00,4.033415846046060627e-01,2.009730501248691237e+00,4.298662949909751729e-01
7.360000000000000000e+05,1.336986852088513755e+00,4.346153797561511101e-01,1.381657098778283910e+00,3.968449724887578856e-01,1.999692436635098547e+00,4.403184807734566442e-01
7.370000000000000000e+05,1.344132529517595431e+00,4.265375635716093794e-01,1.390671246465771338e+00,3.880884238765955341e-01,1.994245323018907667e+00,4.401859654280589895e-01
7.380000000000000000e+05,1.351972081775701273e+00,4.250623445326162098e-01,1.394435964438255127e+00,3.808448021899047409e-01,1.986959848610088120e+00,4.378714225364673251e-01
7.390000000000000000e+05,1.353080757413288149e+00,4.311682288542589281e-01,1.397230922269200759e+00,3.762303061172871943e-01,1.985916082296292018e+00,4.340794512284457674e-01
7.400000000000000000e+05,1.348270537846012695e+00,4.326591565370018766e-01,1.401286633696042783e+00,3.722206719759883486e-01,1.990443004003322747e+00,4.292696599437296756e-01
7.410000000000000000e+05,1.342181763539143091e+00,4.313160514347977870e-01,1.409065085781389115e+00,3.712225012164264148e-01,1.994113764646856968e+00,4.223260735142342348e-01
7.420000000000000000e+05,1.338174223476653157e+00,4.291213584477379661e-01,1.413483281948821446e+00,3.722947090928579450e-01,1.999044579722506265e+00,4.170125456675559672e-01
7.430000000000000000e+05,1.338578944865175480e+00,4.277622786829861634e-01,1.417817496913940989e+00,3.742153107203776141e-01,2.003632525819203813e+00,4.086422151526221125e-01
7.440000000000000000e+05,1.332895616480268330e+00,4.239612608601982524e-01,1.414712087109153638e+00,3.789366319882394585e-01,2.014308573162279181e+00,3.922180354613803432e-01
7.450000000000000000e+05,1.332256934894356926e+00,4.187230947369610101e-01,1.410911299638870409e+00,3.839451612968020622e-01,2.025019472018563693e+00,3.800023775950853722e-01
7.460000000000000000e+05,1.333835914890107555e+00,4.121317000293840960e-01,1.407422675476232010e+00,3.887494602941017341e-01,2.035789450755648655e+00,3.680145945777544281e-01
7.470000000000000000e+05,1.330715941796527080e+00,4.143499694225428742e-01,1.405649147601875759e+00,3.917778536554235580e-01,2.046436398518681088e+00,3.605421264056592467e-01
7.480000000000000000e+05,1.325580525199633541e+00,4.184958917279768542e-01,1.409928324890275197e+00,3.969380707880278969e-01,2.051695234278158253e+00,3.603781431092984988e-01
7.490000000000000000e+05,1.324032121699358910e+00,4.167967304039388865e-01,1.418990980588196171e+00,4.023053151671868166e-01,2.054090134797935896e+00,3.615849705926033608e-01
7.500000000000000000e+05,1.330126959853689561e+00,4.151766977926991120e-01,1.430968981138917018e+00,4.082616113026249494e-01,2.054935284422256370e+00,3.626212351008565871e-01
7.510000000000000000e+05,1.333848896518250671e+00,4.133290483306669150e-01,1.438275624384754536e+00,4.083239193468077843e-01,2.056715368626834017e+00,3.673720302589244535e-01
7.520000000000000000e+05,1.333730270605762769e+00,4.149541102506913992e-01,1.451873934818477707e+00,4.063997266943625286e-01,2.063495115815642045e+00,3.704726978661744274e-01
7.530000000000000000e+05,1.335602964560314465e+00,4.197524095114996689e-01,1.468861134054068263e+00,4.060357090653626821e-01,2.068127007988184385e+00,3.748241353102049755e-01
7.540000000000000000e+05,1.332339360905350656e+00,4.233646007613101059e-01,1.493157231276715846e+00,4.101618797211548095e-01,2.070809324865058088e+00,3.748486403173533210e-01
7.550000000000000000e+05,1.330730556133535192e+00,4.288329950196775875e-01,1.507498208169283371e+00,4.145720917272401329e-01,2.075372394626870509e+00,3.711827063166248664e-01
7.560000000000000000e+05,1.323377711143943758e+00,4.306096768859931090e-01,1.511052881769069600e+00,4.195841541956812915e-01,2.080738999057641259e+00,3.670140219488848277e-01
7.570000000000000000e+05,1.305728069004629122e+00,4.336251680527794528e-01,1.503974263716927773e+00,4.259166369391693685e-01,2.082560231773241455e+00,3.697191586409412367e-01
7.580000000000000000e+05,1.294110169190956672e+00,4.377633849684159917e-01,1.499746625132512889e+00,4.305344578997100657e-01,2.085492809144023241e+00,3.730032019104170815e-01
7.590000000000000000e+05,1.289094311243871305e+00,4.305584840050067919e-01,1.493808424648570776e+00,4.334144684344773957e-01,2.085957310398790288e+00,3.744425740630528132e-01
7.600000000000000000e+05,1.291200888299909755e+00,4.222713343950976750e-01,1.486889218034262994e+00,4.336217716242324327e-01,2.084588582137874901e+00,3.710909633137272068e-01
7.610000000000000000e+05,1.292605091743541879e+00,4.220396507759374694e-01,1.476286631230431690e+00,4.343634403240246300e-01,2.081539479298996298e+00,3.680905787613862890e-01
7.620000000000000000e+05,1.299570706509251439e+00,4.198182740760841858e-01,1.463772611775949750e+00,4.347919786507835060e-01,2.077785748410753808e+00,3.704209235766483532e-01
7.630000000000000000e+05,1.304095789484346124e+00,4.152451551533406504e-01,1.450088790318253995e+00,4.366698437229674656e-01,2.077248850006418568e+00,3.717600611588176562e-01
7.640000000000000000e+05,1.309588015893440316e+00,4.151478432139341646e-01,1.446658414887390887e+00,4.425131456413762265e-01,2.073854442387757402e+00,3.734475977604717056e-01
7.650000000000000000e+05,1.313840788623834133e+00,4.136592975053948185e-01,1.450538647960358807e+00,4.473742143547553285e-01,2.065432748979707966e+00,3.748131916147167120e-01
7.660000000000000000e+05,1.310268985842714562e+00,4.151890288449411326e-01,1.452297923148950787e+00,4.490765832574551975e-01,2.057432412033959324e+00,3.756225599582785346e-01
7.670000000000000000e+05,1.300733226612457605e+00,4.148673888691023492e-01,1.455108763599091803e+00,4.512242283324602865e-01,2.052665750522345345e+00,3.778900127290262811e-01
7.680000000000000000e+05,1.292966098546252995e+00,4.065090464170958429e-01,1.456562639243443869e+00,4.533805974837367136e-01,2.045227395441648444e+00,3.778593196534988929e-01
7.690000000000000000e+05,1.288202391486386267e+00,4.014383186507198276e-01,1.460232466765081671e+00,4.521710860896844264e-01,2.038440055772970716e+00,3.771276553846910073e-01
7.700000000000000000e+05,1.282166063302902614e+00,4.038891041782616820e-01,1.459785845765463996e+00,4.460093353511845882e-01,2.033399425290994600e+00,3.780568761780336851e-01
7.710000000000000000e+05,1.274754138712834717e+00,4.074135755762890998e-01,1.462340676083629498e+00,4.373635614829549656e-01,2.022558784521621966e+00,3.788069012695757798e-01
7.720000000000000000e+05,1.268619680887622669e+00,4.107720916780723819e-01,1.457840908992152018e+00,4.333144545216902066e-01,2.009034375196776967e+00,3.759668689222926963e-01
7.730000000000000000e+05,1.260831823523865358e+00,4.142533452947850248e-01,1.452562975167461801e+00,4.277367617622416240e-01,2.002243227093707389e+00,3.714265693193011253e-01
7.740000000000000000e+05,1.256925547968867907e+00,4.160766546360176177e-01,1.442825775330957239e+00,4.229025554284061017e-01,2.005068140019466316e+00,3.656983369892329860e-01
7.750000000000000000e+05,1.260426948006862613e+00,4.132467934816947963e-01,1.433820229792847067e+00,4.248586221938541740e-01,2.008529687409982500e+00,3.614906587518002534e-01
7.760000000000000000e+05,1.264191951903099076e+00,4.136678646494881262e-01,1.431914757226731449e+00,4.251791897616479243e-01,2.012524402283354608e+00,3.600799604404177900e-01
7.770000000000000000e+05,1.276977711218945322e+00,4.104966795270097446e-01,1.437393302063937783e+00,4.224370418811719818e-01,2.021048863999125533e+00,3.556175860227611119e-01
7.780000000000000000e+05,1.287104110578677352e+00,4.037645589738795282e-01,1.439671339056335597e+00,4.225052069432402302e-01,2.033360017057366242e+00,3.465684574016544839e-01
7.790000000000000000e+05,1.291766034974369148e+00,4.058866841585234142e-01,1.439775350628726525e+00,4.232049470737566654e-01,2.048082550405331492e+00,3.386683163461394752e-01
7.800000000000000000e+05,1.291188194454302884e+00,4.139390996441481008e-01,1.434596427957254061e+00,4.262360113427598463e-01,2.057782177328383977e+00,3.364865529141407019e-01
7.810000000000000000e+05,1.286293422814866361e+00,4.155912158219717267e-01,1.431645324659127416e+00,4.328840729872907578e-01,2.065481493210923336e+00,3.385509245052394922e-01
7.820000000000000000e+05,1.270447132910507371e+00,4.189608491226594067e-01,1.434196838498992710e+00,4.371327010649518896e-01,2.070319024445936851e+00,3.369812617003020150e-01
7.830000000000000000e+05,1.261390022373608533e+00,4.279182835591257561e-01,1.441309530949019146e+00,4.369078850607600595e-01,2.072391811586842270e+00,3.340845101709480902e-01
7.840000000000000000e+05,1.253972396789702515e+00,4.331316962490136535e-01,1.448563055733024241e+00,4.295384774726584975e-01,2.074077782675216142e+00,3.335176376428727330e-01
7.850000000000000000e+05,1.248881056193558825e+00,4.403601359351537736e-01,1.459603556967765225e+00,4.187691731315609234e-01,2.078562209395008686e+00,3.351674205804460738e-01
7.860000000000000000e+05,1.253588845218944092e+00,4.447493893051066016e-01,1.466520457392617161e+00,4.146375844462986127e-01,2.081861857179657438e+00,3.401481211901106749e-01
7.870000000000000000e+05,1.267232502016021112e+00,4.453443132463383303e-01,1.467604594062673851e+00,4.119412739754912955e-01,2.081694672594641027e+00,3.414023637926995036e-01
7.880000000000000000e+05,1.276365198095361642e+00,4.478513171234319579e-01,1.468679997927909486e+00,4.051510412411454265e-01,2.087724938272046415e+00,3.376613716773484986e-01
7.890000000000000000e+05,1.278143830927147562e+00,4.491828886246242991e-01,1.464878432597860103e+00,4.000216101024061666e-01,2.092195528310725194e+00,3.372736861269823305e-01
7.900000000000000000e+05,1.277106465445136507e+00,4.455836502023263201e-01,1.463527504586387584e+00,3.927799421722296125e-01,2.097707136906374892e+00,3.359778919547863341e-01
7.910000000000000000e+05,1.278653262602396978e+00,4.412339262924903083e-01,1.464648591646396492e+00,3.891702173747509930e-01,2.110316045539048613e+00,3.359340925337176986e-01
7.920000000000000000e+05,1.289954983355912965e+00,4.366135299929012614e-01,1.469974306822873444e+00,3.845985381493502442e-01,2.126485977235372360e+00,3.379174795539935938e-01
7.930000000000000000e+05,1.312511653515817889e+00,4.271821082162062244e-01,1.473922482965078551e+00,3.877023247937273487e-01,2.135561692264320133e+00,3.400619915352262601e-01
7.940000000000000000e+05,1.333539120361801888e+00,4.197880998118943552e-01,1.478882500914173947e+00,3.942066530346814979e-01,2.139338251628031262e+00,3.424853326716253976e-01
7.950000000000000000e+05,1.341457807512993927e+00,4.188721248755747917e-01,1.484860476145017261e+00,3.980013201807335865e-01,2.141374683477120566e+00,3.470446601281832466e-01
7.960000000000000000e+05,1.342996726299066079e+00,4.176455103444052241e-01,1.490579667286468402e+00,4.035700684493854218e-01,2.144514997145331225e+00,3.461032067331228368e-01
7.970000000000000000e+05,1.340170828661082947e+00,4.180235030162094412e-01,1.495816090114871599e+00,4.085411617602590084e-01,2.145973615127477974e+00,3.425764607491898484e-01
7.980000000000000000e+05,1.332027689454950536e+00,4.181964604485611803e-01,1.502198812497739677e+00,4.125771395485827164e-01,2.143224055149822505e+00,3.445247586700614928e-01
7.990000000000000000e+05,1.329017039447108584e+00,4.131807574359447899e-01,1.512481384299028342e+00,4.132111303861225049e-01,2.143731180468811726e+00,3.463387810891198626e-01
8.000000000000000000e+05,1.330549170511772905e+00,4.075675132496444086e-01,1.524135017287214788e+00,4.195488520915497399e-01,2.148571405667891732e+00,3.457045504240143785e-01
8.010000000000000000e+05,1.338281394805678648e+00,4.088379053034954524e-01,1.534191116994898518e+00,4.200741044827225878e-01,2.159605764507456005e+00,3.401881077307465917e-01
8.020000000000000000e+05,1.352717858560037234e+00,4.159368945085066827e-01,1.540393360913615339e+00,4.166252789310427307e-01,2.168310262290622070e+00,3.390409702092334054e-01
8.030000000000000000e+05,1.363951223039038929e+00,4.176411082465584235e-01,1.541425258815473986e+00,4.161700393784154572e-01,2.177716770575414351e+00,3.362747307318069145e-01
8.040000000000000000e+05,1.372735944900902672e+00,4.180982125922603210e-01,1.539828451433733036e+00,4.177379049265417810e-01,2.184016987367859208e+00,3.344641220560458095e-01
8.050000000000000000e+05,1.384051554044013699e+00,4.168180223117035066e-01,1.533456068995654231e+00,4.212730653552488325e-01,2.184016960802770857e+00,3.362287197333866939e-01
8.060000000000000000e+05,1.386877554196981999e+00,4.152682799057620944e-01,1.530306193993039354e+00,4.232951934384191484e-01,2.180876464738972231e+00,3.349135889652736786e-01
8.070000000000000000e+05,1.383261390231166788e+00,4.118382526573472480e-01,1.530678603606635324e+00,4.213349993082167178e-01,2.176064819324557753e+00,3.357433880766041434e-01
8.080000000000000000e+05,1.384688628760242235e+00,4.079671252372409351e-01,1.533291892326169581e+00,4.178530115884276919e-01,2.167328941189432090e+00,3.401092957652966930e-01
8.090000000000000000e+05,1.386975552895991282e+00,4.044502627685520046e-01,1.534528237248571569e+00,4.164592666591111492e-01,2.161087155604663579e+00,3.426851151964237507e-01
8.100000000000000000e+05,1.385685336629352227e+00,4.076377851095709381e-01,1.529859212843413863e+00,4.210514264213620628e-01,2.154307564562974342e+00,3.452681103131725604e-01
8.110000000000000000e+05,1.377663673710998626e+00,4.076941970557658723e-01,1.515281554348581361e+00,4.254698537191592411e-01,2.142911057489897964e+00,3.466559107955677899e-01
8.120000000000000000e+05,1.368844280709785810e+00,4.067673633198500283e-01,1.496212939541805786e+00,4.309130572890906286e-01,2.129086275163352138e+00,3.519197245883992076e-01
8.130000000000000000e+05,1.352523488241246463e+00,4.097336131552522520e-01,1.478060991470864227e+00,4.310698693341059040e-01,2.117220292842420637e+00,3.594416697945674866e-01
8.140000000000000000e+05,1.340057199692684220e+00,4.135811317466928649e-01,1.464595688315445177e+00,4.296746914763767133e-01,2.109578942484647168e+00,3.648306855755324429e-01
8.150000000000000000e+05,1.331255297629072798e+00,4.156234338921876992e-01,1.454677260085433854e+00,4.251423298098394588e-01,2.104445417552172959e+00,3.668710790594836846e-01
8.160000000000000000e+05,1.325882111924698625e+00,4.170754384379323221e-01,1.449032022838617983e+00,4.216548386635336487e-01,2.102851538365988038e+00,3.672175776496373611e-01
8.170000000000000000e+05,1.321844617561259483e+00,4.199832373136959118e-01,1.439440475075596693e+00,4.247938238208193162e-01,2.100286422090398286e+00,3.681757595598260102e-01
8.180000000000000000e+05,1.319953759406287341e+00,4.220332059955465565e-01,1.429012044328288100e+00,4.252529874367147467e-01,2.096505146933901997e+00,3.717307886663418492e-01
8.190000000000000000e+05,1.312045125034367210e+00,4.259841391777871578e-01,1.417185085203195971e+00,4.274690867284138829e-01,2.089607086273568282e+00,3.755921415870711599e-01
8.200000000000000000e+05,1.301628690755078255e+00,4.287786698806402841e-01,1.415262769657506858e+00,4.247484937484890533e-01,2.082582678509934837e+00,3.798939587266190743e-01
8.210000000000000000e+05,1.293983659813578768e+00,4.323954764275594886e-01,1.421181250269374807e+00,4.218529401503545717e-01,2.077843588790786900e+00,3.860222081108999892e-01
8.220000000000000000e+05,1.287454767157300450e+00,4.348421513188134302e-01,1.429196953069214793e+00,4.226844041858421885e-01,2.075962526220241244e+00,3.873679935533848040e-01
8.230000000000000000e+05,1.285202356813719415e+00,4.379272472715939890e-01,1.439755540134178391e+00,4.217196548880177698e-01,2.067300265543718929e+00,3.920401964966242492e-01
8.240000000000000000e+05,1.281777061373736704e+00,4.391300519714547157e-01,1.450699102973710852e+00,4.196814157259232125e-01,2.058813922172087807e+00,3.955960912126606499e-01
8.250000000000000000e+05,1.273241794972400864e+00,4.391149492360578721e-01,1.458046143327779376e+00,4.190173584636945892e-01,2.056520261185530885e+00,3.931545042743803675e-01
8.260000000000000000e+05,1.264547168677224720e+00,4.368157123603481073e-01,1.460032720469358614e+00,4.161236862727052399e-01,2.059891323325769186e+00,3.870335143547560808e-01
8.270000000000000000e+05,1.263914083661959342e+00,4.378524607074175679e-01,1.465467110779723470e+00,4.162248728535322129e-01,2.066950947373709990e+00,3.817266028304152625e-01
8.280000000000000000e+05,1.268486741412844898e+00,4.432317452765507371e-01,1.469393520273119869e+00,4.193371726482899575e-01,2.077100797079095784e+00,3.791224530172322971e-01
8.290000000000000000e+05,1.280255553775944133e+00,4.502622961421572922e-01,1.478037591527832317e+00,4.209309766808877473e-01,2.086631787746255018e+00,3.755659750079917147e-01
8.300000000000000000e+05,1.300549578467603107e+00,4.533813339017039312e-01,1.491540105190208632e+00,4.193343481025671449e-01,2.093170292590548431e+00,3.765024807767475279e-01
8.310000000000000000e+05,1.326318235693354053e+00,4.572625216029288509e-01,1.514076278566585332e+00,4.176476060802613022e-01,2.101341934071522921e+00,3.790380899163173778e-01
8.320000000000000000e+05,1.343900325534337137e+00,4.563233236832194284e-01,1.533699438377448931e+00,4.179126047869946015e-01,2.108182418575605954e+00,3.735151778111925891e-01
8.330000000000000000e+05,1.356220910338002295e+00,4.502062214928578832e-01,1.546967938863618386e+00,4.240872195510332343e-01,2.116737222144531305e+00,3.649817009732292949e-01
8.340000000000000000e+05,1.364945309417350039e+00,4.439428939817144371e-01,1.559427748513014134e+00,4.298713839323322072e-01,2.120727996874730348e+00,3.579119774460934322e-01
8.350000000000000000e+05,1.375649782263706378e+00,4.429389911819904824e-01,1.572275773100060947e+00,4.352448702835599037e-01,2.120605820712708756e+00,3.548142066741821199e-01
8.360000000000000000e+05,1.385449870636263237e+00,4.471588588802966058e-01,1.581302539485616387e+00,4.389710613053114940e-01,2.114076849876302067e+00,3.588908142939004620e-01
8.370000000000000000e+05,1.391981483736750569e+00,4.503304843966796644e-01,1.596831664072340340e+00,4.345194856690354768e-01,2.110463379108490578e+00,3.657198749643920110e-01
8.380000000000000000e+05,1.399693963741868385e+00,4.559584301116171856e-01,1.613609777829898784e+00,4.297163860752775677e-01,2.109905904705696500e+00,3.663626277320221059e-01
8.390000000000000000e+05,1.402124002093996014e+00,4.614685228942628781e-01,1.626347961324339675e+00,4.313073133331290498e-01,2.108646497653973384e+00,3.705768705893574544e-01
8.400000000000000000e+05,1.404699277829311033e+00,4.656386356710286445e-01,1.631972753696118827e+00,4.368954064619768873e-01,2.110319071177510608e+00,3.704925820208992970e-01
8.410000000000000000e+05,1.400643101454732697e+00,4.611730398985268153e-01,1.630682719167118044e+00,4.448300759017150829e-01,2.102540592755659077e+00,3.739434816284213370e-01
8.420000000000000000e+05,1.403065651156329308e+00,4.480942635710239430e-01,1.625474826363262792e+00,4.540495951741744252e-01,2.095058082706398039e+00,3.759498963772776592e-01
8.430000000000000000e+05,1.402899322008859251e+00,4.407635893600883592e-01,1.617947204087924362e+00,4.649860614989271279e-01,2.096552148450530506e+00,3.759176614162644259e-01
8.440000000000000000e+05,1.402201457600886325e+00,4.368661385238302164e-01,1.615280641408121332e+00,4.708368640109647507e-01,2.101504573284973976e+00,3.772581171804731404e-01
8.450000000000000000e+05,1.402271472672880881e+00,4.349880290203957944e-01,1.610405538147732463e+00,4.762437402744286175e-01,2.106511802105217601e+00,3.780238936817098550e-01
8.460000000000000000e+05,1.403747530576848535e+00,4.367709938201345121e-01,1.607068940082790220e+00,4.805875170103534599e-01,2.105712879390438719e+00,3.849328091320678991e-01
8.470000000000000000e+05,1.406839182368706753e+00,4.415387834432734082e-01,1.600009290472130363e+00,4.858599430510587291e-01,2.101369957992525794e+00,3.913369164221580099e-01
8.480000000000000000e+05,1.402497142536340169e+00,4.420930434579058432e-01,1.591085834575393987e+00,4.944159099495206156e-01,2.092136930039532494e+00,3.934784827476383584e-01
8.490000000000000000e+05,1.394373878456689253e+00,4.417902756832640110e-01,1.579784476490163181e+00,5.012619322787134069e-01,2.083071476058604876e+00,3.955148218246152259e-01
8.500000000000000000e+05,1.383430341026972821e+00,4.397956309355485760e-01,1.572160642313003454e+00,5.101423220271134040e-01,2.076868013968415916e+00,3.955976263056089071e-01
8.510000000000000000e+05,1.371294120822416973e+00,4.385951768124298211e-01,1.560378407413884227e+00,5.206797494600508003e-01,2.070571320279690930e+00,3.922382910860875982e-01
8.520000000000000000e+05,1.363164637677964475e+00,4.383067411647529332e-01,1.556593218982021964e+00,5.313058065376986550e-01,2.064938702205100007e+00,3.927257757951870820e-01
8.530000000000000000e+05,1.363041088255322997e+00,4.416330903438926980e-01,1.556559870516878386e+00,5.351848520664210795e-01,2.060756773246176898e+00,3.947241249081800962e-01
8.540000000000000000e+05,1.368025877415689040e+00,4.459541812161942897e-01,1.554277195318742422e+00,5.329779605343066828e-01,2.057900300447150777e+00,3.974850475852010900e-01
8.550000000000000000e+05,1.371764164544629461e+00,4.471162845060074886e-01,1.552036860477407743e+00,5.267200118548330812e-01,2.053073186265184091e+00,4.002763048580854077e-01
8.560000000000000000e+05,1.373144294763876339e+00,4.455735880002469340e-01,1.551767556155857486e+00,5.225142772420857673e-01,2.050116900809473730e+00,3.982864196528850265e-01
8.570000000000000000e+05,1.377758929419453215e+00,4.467396683051645390e-01,1.547688550206139046e+00,5.219621316326498173e-01,2.044751489484778251e+00,3.941995756271908236e-01
8.580000000000000000e+05,1.383908078619657367e+00,4.483197241190917670e-01,1.537486358017507770e+00,5.241292487013159418e-01,2.034373044159115018e+00,3.933456001733715568e-01
8.590000000000000000e+05,1.394464125637440599e+00,4.465168162272514785e-01,1.524014835148604918e+00,5.256157380311883287e-01,2.028368665564150408e+00,3.906311463388101868e-01
8.600000000000000000e+05,1.400294089847387902e+00,4.408413873234020008e-01,1.515101717698509765e+00,5.198642290873382033e-01,2.021776081579482742e+00,3.949771195668504986e-01
8.610000000000000000e+05,1.407404164429969962e+00,4.394691561084596021e-01,1.511607702781336604e+00,5.091258914742828878e-01,2.019678703970298805e+00,4.000886411407769128e-01
8.620000000000000000e+05,1.405036393716733611e+00,4.461946370602024037e-01,1.512826581831533623e+00,5.014694412315113814e-01,2.020480968673585398e+00,4.067555331366613514e-01
8.630000000000000000e+05,1.397828111896109116e+00,4.487169473489225346e-01,1.514793491616511556e+00,4.949529296359468367e-01,2.013030020366414874e+00,4.115457455236984363e-01
8.640000000000000000e+05,1.394005298489398914e+00,4.515247059411763297e-01,1.518950466928419729e+00,4.881079181591376770e-01,2.008624288737681063e+00,4.116275055064068100e-01
8.650000000000000000e+05,1.389276597991734086e+00,4.522269715002874002e-01,1.520295434653029742e+00,4.813021301332944812e-01,2.009627657583382021e+00,4.076548970162447438e-01
8.660000000000000000e+05,1.379887294248179019e+00,4.504789992737215365e-01,1.523872315860469229e+00,4.769295760536193529e-01,2.008547641612608015e+00,4.058107990330437342e-01
8.670000000000000000e+05,1.369466066931932069e+00,4.443361867834879075e-01,1.528294216918683279e+00,4.731881190911343404e-01,2.007734909308471760e+00,4.034920768296167970e-01
8.680000000000000000e+05,1.362980525675005605e+00,4.435922191877544329e-01,1.533535821465265681e+00,4.722631595309923491e-01,2.011785438715960606e+00,4.019549695785505916e-01
8.690000000000000000e+05,1.360399213443459265e+00,4.492944423936530152e-01,1.544009209934863014e+00,4.751633980448373151e-01,2.021562154414858092e+00,3.992376950757210441e-01
8.700000000000000000e+05,1.362844357404480844e+00,4.576016120973533940e-01,1.549106872761019771e+00,4.731615756444568222e-01,2.033407537633426188e+00,3.943081584184021660e-01
8.710000000000000000e+05,1.363164501440762288e+00,4.649073790580456333e-01,1.552020145326877376e+00,4.711226324334750748e-01,2.042571691262565103e+00,3.887417093847898020e-01
8.720000000000000000e+05,1.358076711406137171e+00,4.721058075665460763e-01,1.558490709443368205e+00,4.673261670834632509e-01,2.049843768770675201e+00,3.860651550185955627e-01
8.730000000000000000e+05,1.349420254456981993e+00,4.761705253309752583e-01,1.562758329460338880e+00,4.658925454911209130e-01,2.054151450128605116e+00,3.871101979475288224e-01
8.740000000000000000e+05,1.338844228662537938e+00,4.798798422215508896e-01,1.565143227586476282e+00,4.684422882333845184e-01,2.055772564532219793e+00,3.820309012201613674e-01
8.750000000000000000e+05,1.325132008852007770e+00,4.829779863909028359e-01,1.564010246355661105e+00,4.767219159226593339e-01,2.060584158398007126e+00,3.768342132017503676e-01
8.760000000000000000e+05,1.311077230962867324e+00,4.855042736813384718e-01,1.564569221806417332e+00,4.804379378223052055e-01,2.062593771913127760e+00,3.770735084265080528e-01
8.770000000000000000e+05,1.294106175036479955e+00,4.856210443799132137e-01,1.568738712794819357e+00,4.814850829004308497e-01,2.063544745832700311e+00,3.789724393242561162e-01
8.780000000000000000e+05,1.279025485372297322e+00,4.822230122961788656e-01,1.578121641887101578e+00,4.845010855025091434e-01,2.071255902840816177e+00,3.820029878101653398e-01
8.790000000000000000e+05,1.269976770998771043e+00,4.833570622369077197e-01,1.591341169515491982e+00,4.820133760626824637e-01,2.079939489350940196e+00,3.803757744076439185e-01
8.800000000000000000e+05,1.271390535780668962e+00,4.888569188840566349e-01,1.598343346340528992e+00,4.798458631315667411e-01,2.083420158852707260e+00,3.739263852065475291e-01
8.810000000000000000e+05,1.268740867207422740e+00,4.896711195093798596e-01,1.598912453885880547e+00,4.826996727743417814e-01,2.089872403015502034e+00,3.641602911910317708e-01
8.820000000000000000e+05,1.263270173617214054e+00,4.869763736102347140e-01,1.591272891315308691e+00,4.819663378770365769e-01,2.094144376703718891e+00,3.544283088788649505e-01
8.830000000000000000e+05,1.259090861965088015e+00,4.848145626593783897e-01,1.578222907245603990e+00,4.840859976491779237e-01,2.103850481401554173e+00,3.470346690461486583e-01
8.840000000000000000e+05,1.255562177636841303e+00,4.851430852370323121e-01,1.560786340225049473e+00,4.930657383623852086e-01,2.104951227349453280e+00,3.447870703787805358e-01
8.850000000000000000e+05,1.251121205350331778e+00,4.852615302539294850e-01,1.547544424987365552e+00,5.005714267827771069e-01,2.100276968017170898e+00,3.475917341221776424e-01
8.860000000000000000e+05,1.254072335300037366e+00,4.851486511226144605e-01,1.538456194700478896e+00,5.063873680420035717e-01,2.099093691317694965e+00,3.493449408132373035e-01
8.870000000000000000e+05,1.260749263478872395e+00,4.881636621957454736e-01,1.532494700203339333e+00,5.081142860568010899e-01,2.099101490648478840e+00,3.484753250352808362e-01
8.880000000000000000e+05,1.265575497577995590e+00,4.854860855272942755e-01,1.532038128917811548e+00,5.048154798620569927e-01,2.101290078923279570e+00,3.463236594923999045e-01
8.890000000000000000e+05,1.266504084737739788e+00,4.789576737591441646e-01,1.531108091327409770e+00,5.021697828636452199e-01,2.103070007343691650e+00,3.428799287401067541e-01
8.900000000000000000e+05,1.261152121130296733e+00,4.728441273408498513e-01,1.531211247394297148e+00,5.025717918915496574e-01,2.101010072355469216e+00,3.416110940858221312e-01
8.910000000000000000e+05,1.256363382725165456e+00,4.644908807000653339e-01,1.538962283716915458e+00,5.003757652381862764e-01,2.101336694200512056e+00,3.419198319147013776e-01
8.920000000000000000e+05,1.264172073648269556e+00,4.550691477334990465e-01,1.540366305143357595e+00,4.974218396392131591e-01,2.101633439276052506e+00,3.413484673294277516e-01
8.930000000000000000e+05,1.272818995333874437e+00,4.482245840525056479e-01,1.540991875454227333e+00,4.928236227988054829e-01,2.103326612851809330e+00,3.380972872190404765e-01
8.940000000000000000e+05,1.282293601645771552e+00,4.441396317518199743e-01,1.540188186080696964e+00,4.915731717589815752e-01,2.105832467112028983e+00,3.382384032623160786e-01
8.950000000000000000e+05,1.303226230752532189e+00,4.371319932218699633e-01,1.533260351939630395e+00,4.918323057677087551e-01,2.104963425658087139e+00,3.393456931506218521e-01
8.960000000000000000e+05,1.323667669855676188e+00,4.296476334875302117e-01,1.519748147970890306e+00,4.968025190698577287e-01,2.110112289836318045e+00,3.361833830794999645e-01
8.970000000000000000e+05,1.344561741560709622e+00,4.265378178114467289e-01,1.503371956430770817e+00,5.034482670889854905e-01,2.112369985032400255e+00,3.356587228536741518e-01
8.980000000000000000e+05,1.362466204001770764e+00,4.282385466371806948e-01,1.489250843617045739e+00,5.067970920066328100e-01,2.119264652529363691e+00,3.322893065089682074e-01
8.990000000000000000e+05,1.375854082586271510e+00,4.317940116860324862e-01,1.482162587245799523e+00,5.069290281735624459e-01,2.126186191272700921e+00,3.306094714207252205e-01
9.000000000000000000e+05,1.387037696068176951e+00,4.320192357450625131e-01,1.479351875702750396e+00,5.101113740332405833e-01,2.133099386355782556e+00,3.322414729647570342e-01
9.010000000000000000e+05,1.404075968593581303e+00,4.335672926141838635e-01,1.482618097337905061e+00,5.135793920028544068e-01,2.135726045355336389e+00,3.325015889940341474e-01
9.020000000000000000e+05,1.424583457226542116e+00,4.364098299650246982e-01,1.489327337682420316e+00,5.155630730923794758e-01,2.133588037586417130e+00,3.321201905360308126e-01
9.030000000000000000e+05,1.446122661991288805e+00,4.340208099478904957e-01,1.507788339895420160e+00,5.126097538578524571e-01,2.126403517625718997e+00,3.368168652406071661e-01
9.040000000000000000e+05,1.461725143987567810e+00,4.222893205686447660e-01,1.524602291487762606e+00,5.077285249361446207e-01,2.125681529182996243e+00,3.379939471240515081e-01
9.050000000000000000e+05,1.469857969293509870e+00,4.271997318883665185e-01,1.534671684609692166e+00,5.093541504418033217e-01,2.130338712556790970e+00,3.351362000996048196e-01
9.060000000000000000e+05,1.472547905039270910e+00,4.341817532913517796e-01,1.544845218158591216e+00,5.102348330580755986e-01,2.131728638369732032e+00,3.362168163782722763e-01
9.070000000000000000e+05,1.470509218014962149e+00,4.341504712947936717e-01,1.550971202862759357e+00,5.164029161317719163e-01,2.132638800883075447e+00,3.396018683847418229e-01
9.080000000000000000e+05,1.464971489538662519e+00,4.341497540054767290e-01,1.554368357957150781e+00,5.239078768566961530e-01,2.125099750902892826e+00,3.460196241357250679e-01
9.090000000000000000e+05,1.454836227934171333e+00,4.340081999621540065e-01,1.555716928344831551e+00,5.231421338011049693e-01,2.111039401045931019e+00,3.537809726844456937e-01
9.100000000000000000e+05,1.448483330750556908e+00,4.318500546951080654e-01,1.549513466985182664e+00,5.210647051647430139e-01,2.097540255861471081e+00,3.584690704218327362e-01
9.110000000000000000e+05,1.445629837870239687e+00,4.309735208760064329e-01,1.536189047803493857e+00,5.216915286679226771e-01,2.085822620350330059e+00,3.608977735587765023e-01
9.120000000000000000e+05,1.438864575763840081e+00,4.326905093560702298e-01,1.526263778555094319e+00,5.210534247288897136e-01,2.079812541006327731e+00,3.642658490654169245e-01
9.130000000000000000e+05,1.432528184770079926e+00,4.348296332951496757e-01,1.521136342912331685e+00,5.204618178521450700e-01,2.080507659900062478e+00,3.629658246127016041e-01
9.140000000000000000e+05,1.421829101838060216e+00,4.356775454785623558e-01,1.521064877516248526e+00,5.179171871820106299e-01,2.077592315821048086e+00,3.705550067111921808e-01
9.150000000000000000e+05,1.405157951845062980e+00,4.391119939732413546e-01,1.528993697152789766e+00,5.138005069633391209e-01,2.078228588073914196e+00,3.755326971527500057e-01
9.160000000000000000e+05,1.387716020472891554e+00,4.434462799786149656e-01,1.539442909827415606e+00,5.062517360248905973e-01,2.071766679304934744e+00,3.762305091978829230e-01
9.170000000000000000e+05,1.374952571787817490e+00,4.425896842462306302e-01,1.550926482037735310e+00,4.988380292975399533e-01,2.070527459568904494e+00,3.740617673555130529e-01
9.180000000000000000e+05,1.365852395583803114e+00,4.378721938708655670e-01,1.560766086765374983e+00,4.923287067483373414e-01,2.069434513307020662e+00,3.721173806906625803e-01
9.190000000000000000e+05,1.357563372024923387e+00,4.315608421387610583e-01,1.570410029207407243e+00,4.957013064524299906e-01,2.064739809529068548e+00,3.737258248899891222e-01
9.200000000000000000e+05,1.353320627531985121e+00,4.257529372783269705e-01,1.577458848097171629e+00,4.993463046054937848e-01,2.059068400503922369e+00,3.741753856495752539e-01
9.210000000000000000e+05,1.347319124797807133e+00,4.242346683666796126e-01,1.574290523302446232e+00,5.008046299017635539e-01,2.059850634582291562e+00,3.740555726219165766e-01
9.220000000000000000e+05,1.338716512981487083e+00,4.271790536089085655e-01,1.567833563492048166e+00,5.070921535965985383e-01,2.061540414956066325e+00,3.770423057624610053e-01
9.230000000000000000e+05,1.327925546100952925e+00,4.326067080082949268e-01,1.559457475563532869e+00,5.140428227504785230e-01,2.066103796304742612e+00,3.754062168484361139e-01
9.240000000000000000e+05,1.312843741720872925e+00,4.398653579331488483e-01,1.552099888670145367e+00,5.200635129468714757e-01,2.066044094369964501e+00,3.795089909674801976e-01
9.250000000000000000e+05,1.307680780526750963e+00,4.338436341513060013e-01,1.553791120342576715e+00,5.239502815274680314e-01,2.063784376730459336e+00,3.901293056307335028e-01
9.260000000000000000e+05,1.313087911417655018e+00,4.244424848421540775e-01,1.560400055228712501e+00,5.262966126922768995e-01,2.063522482151860515e+00,3.917220941325172956e-01
9.270000000000000000e+05,1.320467782756669095e+00,4.189361992018996728e-01,1.569147956733642824e+00,5.303957957869412931e-01,2.067065107189798301e+00,3.899470854124021946e-01
9.280000000000000000e+05,1.325717964137025806e+00,4.216424592723398979e-01,1.570157103727001680e+00,5.307980899332329638e-01,2.074229856224029334e+00,3.863916202406213474e-01
9.290000000000000000e+05,1.335661553601683371e+00,4.249978842752530905e-01,1.568581207139513323e+00,5.352768829671435968e-01,2.080943087387712609e+00,3.859614509606563715e-01
9.300000000000000000e+05,1.344512429699968870e+00,4.275753930376329781e-01,1.570626320127416209e+00,5.422563311142126752e-01,2.086261780966524260e+00,3.872569983329222643e-01
9.310000000000000000e+05,1.349089129835638889e+00,4.308636336513134157e-01,1.571755232896414833e+00,5.520643115029988390e-01,2.089793497915835019e+00,3.907876115811846907e-01
9.320000000000000000e+05,1.346648080129281277e+00,4.323874074818250812e-01,1.570952527697629053e+00,5.619510519342583166e-01,2.090951484433416940e+00,3.933931649621707494e-01
9.330000000000000000e+05,1.345601308869992074e+00,4.296259950227444557e-01,1.570543090693936827e+00,5.703637455200011308e-01,2.089442752377372425e+00,3.972269596667140634e-01
9.340000000000000000e+05,1.349322701770361066e+00,4.242787736266460108e-01,1.571709861325572666e+00,5.764199891530805697e-01,2.089892457325820629e+00,3.922808184921867114e-01
9.350000000000000000e+05,1.353074100781324729e+00,4.249747800144701437e-01,1.571067733526427368e+00,5.780495622133965394e-01,2.087430937229586281e+00,3.892922334778459725e-01
9.360000000000000000e+05,1.360427308438429295e+00,4.269413938108918560e-01,1.568074496567965825e+00,5.825163684807143083e-01,2.088861648742399879e+00,3.862607917538484203e-01
9.370000000000000000e+05,1.368291166333009068e+00,4.303194147102981093e-01,1.563661561101971520e+00,5.885603424160671393e-01,2.088930730695587545e+00,3.819449974347347565e-01
9.380000000000000000e+05,1.369013828725845983e+00,4.303589455055576996e-01,1.555455300898274329e+00,5.892770882758854301e-01,2.079274144134859448e+00,3.808173803315098027e-01
9.390000000000000000e+05,1.368442000050536400e+00,4.284206303311854924e-01,1.543989738140558066e+00,5.869302757080525623e-01,2.069937831391680749e+00,3.806690993408966550e-01
9.400000000000000000e+05,1.364824307004413262e+00,4.253065651866595465e-01,1.536629197626354637e+00,5.811601586362770133e-01,2.062079415267416671e+00,3.785594808182876081e-01
9.410000000000000000e+05,1.363439796995958631e+00,4.250637452775662961e-01,1.538470486728829911e+00,5.747566362371384630e-01,2.043445475104497699e+00,3.879089298810051156e-01
9.420000000000000000e+05,1.357495663542405584e+00,4.259653540067939725e-01,1.548767000302412988e+00,5.673497944811856097e-01,2.029937467448239996e+00,3.922570803541090556e-01
9.430000000000000000e+05,1.351309122696864984e+00,4.255135932850834801e-01,1.555679755110856100e+00,5.639082570945332940e-01,2.024609134495443552e+00,3.942048153965306279e-01
9.440000000000000000e+05,1.359425727976099951e+00,4.274028941053669151e-01,1.558244328295648407e+00,5.599418421225165199e-01,2.023256652332088734e+00,3.929949843302818491e-01
9.450000000000000000e+05,1.369788109694003442e+00,4.280771679310410582e-01,1.552323411930828012e+00,5.541005786089446827e-01,2.022588457371637727e+00,3.874501159527014571e-01
9.460000000000000000e+05,1.372010513879112104e+00,4.312379807546983801e-01,1.541277598861487297e+00,5.513946527026728495e-01,2.021027953535392552e+00,3.892879609674690378e-01
9.470000000000000000e+05,1.366346775618988874e+00,4.356453321091430242e-01,1.527082894908675215e+00,5.434742193937636134e-01,2.016262665977871738e+00,3.973316609777708397e-01
9.480000000000000000e+05,1.369570086279244592e+00,4.349983514484214164e-01,1.519522675090650088e+00,5.385824637947989046e-01,2.011953379143381682e+00,4.081517360538111650e-01
9.490000000000000000e+05,1.379364577312004014e+00,4.284957026484229048e-01,1.507941414121766854e+00,5.356576846256061453e-01,2.012596983400792627e+00,4.172020168727909595e-01
9.500000000000000000e+05,1.387751652279970660e+00,4.262973528294354275e-01,1.499598725964539359e+00,5.331248150563258070e-01,2.014668369633307865e+00,4.195191304628441142e-01
9.510000000000000000e+05,1.395898418202934366e+00,4.262931223910857992e-01,1.497992304796244678e+00,5.254419124824133425e-01,2.013533910328698440e+00,4.234997221974445836e-01
9.520000000000000000e+05,1.402577081934593739e+00,4.329949361745322745e-01,1.492396041245862337e+00,5.166982131112318744e-01,2.012351565923276020e+00,4.223007888662090314e-01
9.530000000000000000e+05,1.405646734060117309e+00,4.392272710813105441e-01,1.485765418023871742e+00,5.119445067744611277e-01,2.012106047963313049e+00,4.237873140404451733e-01
9.540000000000000000e+05,1.404784146597482186e+00,4.465252652842815473e-01,1.483290682052560427e+00,5.052806440630719376e-01,2.011892842485648369e+00,4.300647888587595391e-01
9.550000000000000000e+05,1.403590687377622492e+00,4.506294690703159800e-01,1.478871216683974588e+00,5.027929824414930637e-01,2.007741023264331126e+00,4.324297885864322177e-01
9.560000000000000000e+05,1.398026477299927128e+00,4.513361907974265397e-01,1.481250699645041191e+00,5.031733980686192709e-01,2.004204305622473647e+00,4.385289243306809137e-01
9.570000000000000000e+05,1.393105379457139303e+00,4.467888151510615025e-01,1.487281561291670107e+00,4.984224502721965044e-01,2.007036576378058879e+00,4.478830726732892509e-01
9.580000000000000000e+05,1.392983903402577051e+00,4.439112410059622982e-01,1.494245698800616307e+00,5.012021465185358959e-01,2.012149734478165808e+00,4.547050439179844417e-01
9.590000000000000000e+05,1.391577731215612790e+00,4.411886251513185142e-01,1.503573797813077428e+00,5.006496784337409744e-01,2.009871775170117836e+00,4.626247186273323431e-01
9.600000000000000000e+05,1.391747325967694682e+00,4.450510599916974175e-01,1.507315272083860958e+00,5.020579132002065403e-01,2.007410073282188012e+00,4.719815491207324798e-01
9.610000000000000000e+05,1.389428892151250539e+00,4.508789591896976701e-01,1.504723387164917936e+00,5.064804340945457950e-01,2.016147972878445938e+00,4.701345836245913179e-01
9.620000000000000000e+05,1.400763987616062689e+00,4.512462870698786821e-01,1.499795240297555399e+00,5.017757476755456691e-01,2.030554378902536428e+00,4.672826662790189323e-01
9.630000000000000000e+05,1.417706618113304229e+00,4.505834804167976881e-01,1.490532697596978151e+00,4.969348739563003714e-01,2.043135458303872110e+00,4.644812065551495728e-01
9.640000000000000000e+05,1.426169822343113625e+00,4.563857629253706971e-01,1.477942496715777931e+00,4.924154612764161110e-01,2.050034737830694453e+00,4.620192560376541469e-01
9.650000000000000000e+05,1.431290986513715779e+00,4.654434094013831236e-01,1.473505384489510961e+00,4.898522139440666945e-01,2.054136339088540542e+00,4.571163917050801162e-01
9.660000000000000000e+05,1.445792488886620930e+00,4.707695736790653007e-01,1.469600740500461633e+00,4.871239600429158600e-01,2.059998667690822849e+00,4.503552562570027895e-01
9.670000000000000000e+05,1.462530283838090250e+00,4.764122914172461698e-01,1.472851232611643635e+00,4.866543077881779200e-01,2.060693733567128039e+00,4.420987797361803917e-01
9.680000000000000000e+05,1.474863953499206959e+00,4.846442327080718315e-01,1.478292541470298094e+00,4.858905507985494254e-01,2.057531212830288947e+00,4.357340607068211913e-01
9.690000000000000000e+05,1.479192388528157931e+00,4.964094708705640291e-01,1.489340997208373096e+00,4.851844115322007656e-01,2.055063965802959469e+00,4.247727279373290643e-01
9.700000000000000000e+05,1.481915309643728307e+00,5.070697107531095815e-01,1.500300522734585584e+00,4.837913317811441960e-01,2.057892713493437498e+00,4.167003742632344188e-01
9.710000000000000000e+05,1.484413495112772985e+00,5.112223907352229091e-01,1.509501859318668870e+00,4.836465476385157225e-01,2.068655696274344979e+00,4.067879117990702564e-01
9.720000000000000000e+05,1.493519682383124714e+00,5.048305853402286214e-01,1.520110300918160684e+00,4.883481871835047006e-01,2.074321948564850970e+00,4.078206213097863575e-01
9.730000000000000000e+05,1.499787690405228746e+00,5.012828832201107199e-01,1.528779713643921623e+00,4.863935117090388838e-01,2.071338843290151832e+00,4.085701783197763781e-01
9.740000000000000000e+05,1.500349412028172624e+00,5.030652672610497200e-01,1.532478510400598681e+00,4.880622156680198831e-01,2.063614133337689172e+00,4.030861381734499593e-01
9.750000000000000000e+05,1.498220161704738596e+00,5.016493844300176086e-01,1.541030696709061232e+00,4.900765789202608524e-01,2.060978612813103794e+00,4.007275262608335775e-01
9.760000000000000000e+05,1.503677613645557409e+00,5.012288587465145717e-01,1.549567543010336834e+00,4.853997951004631051e-01,2.060242812357731879e+00,4.060300959251790243e-01
9.770000000000000000e+05,1.511638045639948746e+00,5.038316784370274748e-01,1.558347833622401257e+00,4.864721448819219196e-01,2.058669843913286002e+00,4.101346599077294042e-01
9.780000000000000000e+05,1.517107235809871613e+00,5.093498448789833821e-01,1.564302823734879277e+00,4.885790176593436396e-01,2.056328295884502833e+00,4.128284602549706084e-01
9.790000000000000000e+05,1.517480473500517402e+00,5.149043093611435085e-01,1.561921112027766734e+00,4.933945706503081730e-01,2.059397170102381214e+00,4.121565402898925701e-01
9.800000000000000000e+05,1.513514184766753035e+00,5.139443820052932432e-01,1.560373096746913157e+00,4.991837027838812446e-01,2.065840033797321951e+00,4.076368200157874933e-01
9.810000000000000000e+05,1.513089925265418634e+00,5.113947483508608505e-01,1.564115504159670822e+00,5.031348102833669289e-01,2.067183628448193922e+00,4.062025220926869795e-01
9.820000000000000000e+05,1.508048154399799667e+00,5.102818782807571063e-01,1.566641234914783132e+00,5.136831206275455086e-01,2.059778959473369309e+00,4.079746382059364351e-01
9.830000000000000000e+05,1.498130710026369661e+00,5.083383920214126217e-01,1.571304481425577437e+00,5.198773077829380584e-01,2.048166837728587097e+00,4.113255290242193718e-01
9.840000000000000000e+05,1.491496536981122611e+00,5.015757451189085669e-01,1.582758176852493204e+00,5.296823915983508435e-01,2.043850657951772565e+00,4.113553106304464468e-01
9.850000000000000000e+05,1.491278098063669955e+00,4.930951689497386492e-01,1.592875611001492775e+00,5.383802219356298435e-01,2.038832415139324006e+00,4.130466174730104134e-01
9.860000000000000000e+05,1.487573418441918927e+00,4.880088154576961434e-01,1.604725113791872326e+00,5.423652220610739594e-01,2.031038778471091710e+00,4.142896829015473847e-01
9.870000000000000000e+05,1.483070361001685766e+00,4.842873266106625940e-01,1.608574097974543760e+00,5.449284736581355704e-01,2.029791369082816654e+00,4.135220614047137588e-01
9.880000000000000000e+05,1.479060644639121680e+00,4.757501171035971033e-01,1.612648336170472874e+00,5.453219363191285085e-01,2.032076997978992772e+00,4.083779379299327106e-01
9.890000000000000000e+05,1.468682665797954146e+00,4.691434855458252451e-01,1.617064096073729473e+00,5.445646369328865921e-01,2.034809507126881023e+00,4.071579355135426237e-01
9.900000000000000000e+05,1.449842881074616896e+00,4.665300474003682973e-01,1.619248020002436173e+00,5.485509131137745742e-01,2.032524059176024966e+00,4.121840438379091864e-01
9.910000000000000000e+05,1.429262994964658029e+00,4.679856286416544386e-01,1.621788598394722669e+00,5.543982244689740213e-01,2.025987444995326570e+00,4.184064795375569412e-01
9.920000000000000000e+05,1.407867887994864731e+00,4.764508425012804471e-01,1.625316739031368529e+00,5.580672214146916721e-01,2.023290564579453665e+00,4.190395759351999150e-01
9.930000000000000000e+05,1.390594671534414406e+00,4.860685543313197909e-01,1.630338842300991908e+00,5.649623670495912409e-01,2.026988610818327263e+00,4.171691152725261476e-01
9.940000000000000000e+05,1.378330550205956850e+00,4.920978747159340250e-01,1.632608276699201610e+00,5.728591420318316363e-01,2.034111123436299184e+00,4.175278977371031930e-01
9.950000000000000000e+05,1.369024036551021117e+00,4.983310022643266946e-01,1.632108536003710642e+00,5.787009501032313041e-01,2.042706946420728809e+00,4.176530677871914676e-01
9.960000000000000000e+05,1.357492139371448747e+00,5.038045477282094842e-01,1.627145564365841901e+00,5.881542037834908143e-01,2.051249779126055550e+00,4.114330447652286837e-01
9.970000000000000000e+05,1.343259734248319459e+00,5.093504253293458239e-01,1.616733665221292027e+00,5.957281557080180701e-01,2.055971793643512235e+00,4.035925650906089790e-01
9.980000000000000000e+05,1.327156267797645617e+00,5.143409934132532335e-01,1.607831120262444680e+00,6.006421514055727551e-01,2.058966973805753664e+00,3.991222654639232648e-01
9.990000000000000000e+05,1.316300417327478156e+00,5.203563931230317241e-01,1.607363613666796587e+00,6.035745239782912552e-01,2.061979981244326687e+00,3.951147621433168111e-01


==> img/scores.csv <==
Wall time,Step,Value
1694382809.089903,123,0.11025000363588333
1694383180.850333,3476,0.1367499977350235
1694383181.070416,6477,0.08775000274181366
1694383273.995476,15802,0.1367499977350235
1694383274.176549,15892,0.132750004529953
1694383274.728812,16202,0.1340000033378601
1694383274.914522,16294,0.1340000033378601
1694383275.472111,16606,0.13500000536441803
1694383275.614389,16719,0.13250000774860382
1694383366.367832,16807,0.1340000033378601
1694383366.698882,17000,0.13500000536441803
1694383366.885983,17099,0.10975000262260437
1694383367.446644,17432,0.1367499977350235
1694383367.646959,17541,0.1367499977350235
1694383462.272514,18326,0.1067500039935112
1694383462.840325,18667,0.1367499977350235
1694383463.032715,18763,0.13324999809265137
1694383463.214131,18864,0.13224999606609344
1694383463.397841,18985,0.1367499977350235
1694383562.626072,19083,0.1367499977350235
1694383564.495497,19893,0.1352500021457672
1694383564.672783,20010,0.1367499977350235
1694383564.870729,20105,0.1367499977350235
1694383666.921527,20324,0.1367499977350235
1694383667.116133,20411,0.13599999248981476
1694383667.484124,20622,0.1315000057220459
1694383668.053119,20905,0.13599999248981476
1694383756.438928,21203,0.13375000655651093
1694383756.616408,21291,0.13449999690055847
1694383756.791786,21402,0.1342500001192093
1694383756.976938,21513,0.1367499977350235
1694383757.340615,21725,0.132750004529953
1694383757.532203,21844,0.13349999487400055
1694383757.719662,21936,0.13650000095367432
1694383757.896088,22025,0.13250000774860382
1694383842.766623,22223,0.13600000739097595
1694383842.954194,22347,0.1367499977350235
1694383844.033103,22932,0.13574999570846558
1694383844.390275,23117,0.13224999606609344
1694383916.281119,23230,0.13175000250339508
1694383916.611197,23436,0.13600000739097595
1694383917.153292,23733,0.1367499977350235
1694383917.870002,24154,0.1367499977350235
1694383995.272814,24252,0.1367499977350235
1694383996.744075,24786,0.1367499977350235
1694383997.459723,25189,0.1354999989271164
1694384075.648916,25291,0.1367499977350235
1694384076.206923,25612,0.1367499977350235
1694384076.76076,25948,0.18324999511241913
1694384076.957092,26045,0.1367499977350235
1694384077.328664,26256,0.1367499977350235
1694384155.311266,26838,0.1367499977350235
1694384155.741777,27173,0.1367499977350235
1694384277.750569,28121,0.1367499977350235
1694384278.645329,28897,0.18324999511241913
1694384278.92038,29105,0.13574999570846558
1694384279.333326,29356,0.18324999511241913
1694384428.846807,31393,0.18324999511241913
1694384429.738545,33840,0.18324999511241913
1694384430.731763,33938,0.18324999511241913
1694384431.485261,34459,0.18324999511241913
1694384431.668428,34566,0.18324999511241913
1694384600.697543,38574,0.09399999678134918
1694384601.894907,39949,0.18324999511241913
1694384602.811636,40501,0.18324999511241913
1694384602.9664,40681,0.18325001001358032
1694384701.02234,41358,0.18324999511241913
1694384702.822222,43360,0.18324999511241913
1694384703.244758,43592,0.18324999511241913
1694384769.872396,43692,0.18325001001358032
1694384770.237671,43900,0.18324999511241913
1694384770.599269,44111,0.18324999511241913
1694384847.122228,44762,0.18524999916553497
1694384847.313592,44862,0.18324999511241913
1694384847.46115,44962,0.18725000321865082
1694384848.027766,45297,0.18324999511241913
1694384848.215553,45408,0.1875
1694384848.403352,45513,0.18324999511241913
1694384848.588622,45618,0.18674999475479126
1694384923.915846,45861,0.18324999511241913
1694384924.110899,45972,0.18324999511241913
1694384924.640159,46334,0.18324999511241913
1694384924.789136,46451,0.18324999511241913
1694384924.956093,46562,0.18725000321865082
1694384925.525215,46916,0.18324999511241913
1694384999.967539,47023,0.18424999713897705
1694385000.155127,47118,0.18324999511241913
1694385000.352335,47230,0.18324999511241913
1694385001.471469,47548,0.18324999511241913
1694385002.259018,48009,0.1860000044107437
1694385081.488016,48108,0.18324999511241913
1694385081.850363,48335,0.18324999511241913
1694385082.038435,48444,0.18549999594688416
1694385082.23161,48574,0.18649999797344208
1694385082.430612,48685,0.18324999511241913
1694385082.804019,48907,0.1860000044107437
1694385083.182137,49116,0.18524999916553497
1694385191.570252,49325,0.18324999511241913
1694385191.894868,49567,0.2122499942779541
1694385192.258587,49787,0.18549999594688416
1694385192.411792,49913,0.2122500091791153
1694385192.799403,50148,0.18674999475479126
1694385192.99186,50292,0.21199999749660492
1694385277.499813,50398,0.18324999511241913
1694385277.684566,50502,0.18324999511241913
1694385277.873482,50606,0.18524999916553497
1694385278.245245,50811,0.1367499977350235
1694385278.429543,50912,0.18324999511241913
1694385279.197442,51386,0.18324999511241913
1694385351.045031,52048,0.18649999797344208
1694385351.418211,52251,0.2122499942779541
1694385351.606269,52366,0.1862500011920929
1694385351.797037,52475,0.18324999511241913
1694385439.019296,52701,0.1067500039935112
1694385439.194526,52821,0.1067499965429306
1694385440.168937,53039,0.2122499942779541
1694385440.358174,53141,0.1367499977350235
1694385440.539357,53248,0.1367499977350235
1694385440.735984,53346,0.13650000095367432
1694385522.130822,53977,0.1067499965429306
1694385522.317196,54112,0.1367499977350235
1694385522.52176,54315,0.18324999511241913
1694385523.111541,54682,0.1067499965429306
1694385523.282137,54802,0.11100000143051147
1694385523.431217,54994,0.1067499965429306
1694385617.395402,55114,0.10999999940395355
1694385617.784817,55397,0.18324999511241913
1694385731.549552,57577,0.39774999022483826
1694385731.835733,57708,0.18324999511241913
1694385732.424657,58100,0.18324999511241913
1694385732.826023,58358,0.18424999713897705
1694385733.226227,58551,0.16099999845027924
1694385824.528445,58812,0.18324999511241913
1694385824.946131,59088,0.18324999511241913
1694385825.145843,59232,0.18324999511241913
1694385825.556033,59497,0.18324999511241913
1694385825.907786,59739,0.18324999511241913
1694385826.091289,59942,0.18324999511241913
1694385938.160571,60516,0.18324999511241913
1694385939.939679,61379,0.18324999511241913
1694385940.137137,61530,0.18324999511241913
1694385940.364798,62707,0.18324999511241913
1694385940.965091,62840,0.18324999511241913
1694386026.98956,63960,0.18324999511241913
1694386027.423411,64180,0.18324999511241913
1694386027.617396,64274,0.18324999511241913
1694386106.651801,64577,0.18324999511241913
1694386106.829311,64716,0.18324999511241913
1694386107.513204,65299,0.18324999511241913
1694386107.886077,65570,0.18324999511241913
1694386108.103735,65768,0.18324999511241913
1694386245.049714,66293,0.18324999511241913
1694386245.430851,66584,0.18324999511241913
1694386247.240066,70053,0.18324999511241913
1694386369.648081,70228,0.18324999511241913
1694386369.868367,70404,0.18324999511241913
1694386370.087158,70558,0.18324999511241913
1694386371.497204,72544,0.18324999511241913
1694386371.800087,72713,0.18324999511241913
1694386474.19756,73177,0.18324999511241913
1694386474.7811,73799,0.18324999511241913
1694386475.707041,73902,0.18324999511241913
1694386475.893487,74348,0.18324999511241913
1694386476.222695,74434,0.18324999511241913
1694386476.644718,74894,0.18324999511241913
1694386590.803021,75208,0.18324999511241913
1694386591.263857,75672,0.18324999511241913
1694386591.519894,76350,0.18324999511241913
1694386591.887768,76532,0.18324999511241913
1694386593.088681,78035,0.21400000154972076
1694386753.089314,78343,0.18324999511241913
1694386753.451548,78495,0.18324999511241913
1694386753.618399,79466,0.21799999475479126
1694386754.130662,79778,0.18324999511241913
1694386754.403392,81129,0.18550001084804535
1694386755.023025,81930,0.21700000762939453
1694386755.485832,82940,0.2122499942779541
1694386756.016452,83303,0.21324999630451202
1694386957.415095,89232,0.3972499966621399
1694386958.170942,89659,0.2147499918937683
1694386958.348045,89805,0.1862500011920929
1694387046.366665,90762,0.2122499942779541
1694387132.374741,91275,0.2122499942779541
1694387132.540445,91382,0.2122499942779541
1694387132.726793,91496,0.21575000882148743
1694387132.896151,91577,0.18324999511241913
1694387133.071231,91687,0.21674999594688416
1694387133.787872,91810,0.21850000321865082
1694387134.267212,92248,0.18649999797344208
1694387134.464617,92355,0.2175000011920929
1694387134.6542,92509,0.18549999594688416
1694387340.538718,95731,0.18524999916553497
1694387340.923271,95837,0.21674999594688416
1694387341.333737,96282,0.39774999022483826
1694387342.574353,97716,0.39800000190734863
1694387342.811804,97966,0.3942500054836273
1694387445.418083,98773,0.18725000321865082
1694387445.595424,99044,0.21700000762939453
1694387445.868849,99200,0.26500001549720764
1694387446.062874,99368,0.30900001525878906
1694387446.703374,99800,0.2172500044107437
1694387555.469052,100379,0.3972499966621399
1694387555.69548,100582,0.398499995470047
1694387556.446465,101072,0.18324999511241913
1694387556.623108,101152,0.18324999511241913
1694387640.316417,101823,0.18649999797344208
1694387640.492347,102085,0.2615000009536743
1694387641.187927,102629,0.42225000262260437
1694387641.442111,102835,0.3970000147819519
1694387641.694547,103070,0.3972499966621399
1694387641.947604,103159,0.18324999511241913
1694387642.129393,103254,0.21950000524520874
1694387642.308799,103591,0.26524999737739563
1694387721.845711,103774,0.2590000033378601
1694387722.078484,103856,0.18324999511241913
1694387722.406141,104188,0.39774999022483826
1694387723.204069,104548,0.3972499966621399
1694387723.506372,104645,0.21774999797344208
1694387723.684575,104765,0.21925000846385956
1694387812.815682,105396,0.39774999022483826
1694387813.114403,105697,0.26374998688697815
1694387813.355368,106020,0.26124998927116394
1694387813.645923,106229,0.3987500071525574
1694387813.893482,106321,0.2175000011920929
1694387814.327114,106698,0.18850000202655792
1694387814.68211,106997,0.25874999165534973
1694387897.150975,107405,0.39100000262260437
1694387897.398344,107584,0.39774999022483826
1694387898.028994,108050,0.3919999897480011
1694387898.229757,108249,0.39625000953674316
1694387898.461594,108438,0.39774999022483826
1694387898.858969,108737,0.3972499966621399
1694388047.756948,109111,0.39800000190734863
1694388048.730927,109955,0.23925000429153442
1694388048.925518,110160,0.39750000834465027
1694388049.57859,110650,0.398499995470047
1694388049.816054,110886,0.39675000309944153
1694388141.860141,111219,0.39149999618530273
1694388142.175257,111405,0.39800000190734863
1694388142.372089,111493,0.18324999511241913
1694388142.542847,112017,0.39800000190734863
1694388142.917701,112275,0.3972499966621399
1694388143.338821,112439,0.18324999511241913
1694388143.510226,112521,0.18324999511241913
1694388143.681388,112606,0.18549999594688416
1694388143.820917,112870,0.3970000147819519
1694388243.821325,113347,0.39500001072883606
1694388245.072324,113894,0.39750000834465027
1694388246.113921,114909,0.3932500183582306
1694388356.085285,115481,0.1862500011920929
1694388356.266437,115693,0.39675000309944153
1694388356.511312,115777,0.18324999511241913
1694388357.147044,116432,0.3970000147819519
1694388357.641856,116970,0.30900001525878906
1694388357.909063,117299,0.3972499966621399
1694388461.283704,117562,0.3972499966621399
1694388461.551396,117773,0.2615000009536743
1694388461.79341,118124,0.39649999141693115
1694388462.092826,118378,0.39774999022483826
1694388462.35968,118813,0.38975000381469727
1694388463.250411,119588,0.39750000834465027
1694388463.501754,119814,0.39750000834465027
1694388463.751864,119907,0.1875
1694388896.997352,122908,0.35874998569488525
1694388899.778926,129014,0.3642500042915344
1694389070.440318,139932,0.36399999260902405
1694389072.754523,143248,0.398250013589859
1694389072.990095,143454,0.39274999499320984
1694389073.475047,143916,0.39524999260902405
1694389073.739617,144105,0.398250013589859
1694389073.984025,144198,0.18275000154972076
1694389074.167044,144286,0.18324999511241913
1694389174.099404,144569,0.39774999022483826
1694389174.6157,144945,0.3959999978542328
1694389175.432933,145143,0.3959999978542328
1694389175.672271,145495,0.38975000381469727
1694389176.210795,145896,0.39774999022483826
1694389176.454312,146095,0.39774999022483826
1694458657.879624,147012,0.08974999934434891
1694458658.225313,147178,0.16300000250339508
1694458658.57345,147521,0.3894999921321869
1694458658.855193,147770,0.39750000834465027
1694458659.121649,147918,0.21975000202655792
1694459003.102306,149376,0.39649999141693115
1694459003.383257,150900,0.4230000078678131
1694459004.126545,153901,-5.820766091346741e-11
1694459008.274231,161612,0.15575000643730164
1694459101.201752,162486,0.15575000643730164
1694459101.528665,162719,0.4232499897480011
1694459102.254714,163198,0.18324999511241913
1694459187.847863,163665,0.39774999022483826
1694459188.812475,164306,0.18324999511241913
1694459188.987071,164388,0.18324999511241913
1694459189.163277,164581,0.3970000147819519
1694459189.628106,164976,0.3947499990463257
1694459345.069132,165263,0.39524999260902405
1694459345.32348,165344,0.18324999511241913
1694459345.505539,165584,0.39774999022483826
1694459346.614148,166522,0.36274999380111694
1694459347.286951,166801,0.3972499966621399
1694459347.510669,166917,0.2202499955892563
1694459347.70429,169918,0.3802500069141388
1694459349.093186,170127,0.39800000190734863
1694459485.431471,171649,0.42225000262260437
1694459485.949067,172382,0.39500001072883606
1694459486.433189,172846,0.4242500066757202
1694459487.04689,173173,0.2004999965429306
1694459487.760236,173944,0.4247500002384186
1694459607.35904,174815,0.49424999952316284
1694459608.080287,175407,0.42375001311302185
1694459608.380055,175654,0.39000001549720764
1694459608.975206,176256,0.33149999380111694
1694459609.616278,177265,0.5507500171661377
1694461491.587985,179900,0.5552499890327454
1694461492.128812,180675,0.3987500071525574
1694461492.512605,181080,0.49424999952316284
1694461493.628821,182341,0.4242500066757202
1694461494.185839,183614,0.3942500054836273
1694461494.719768,184031,0.3972499966621399
1694461593.498229,184883,0.49300000071525574
1694461594.511633,185971,0.3972499966621399
1694461736.564033,186455,0.39774999022483826
1694461736.757608,186764,0.4697500169277191
1694461737.067622,187826,0.5519999861717224
1694461737.685012,188234,0.3972499966621399
1694461738.038097,188431,0.3894999921321869
1694461738.279256,188926,0.3997499942779541
1694461739.535188,190151,0.18324999511241913
1694461846.10901,190619,0.5537499785423279
1694461846.380039,190825,0.39125001430511475
1694461846.619733,191091,0.5774999856948853
1694461846.888309,191274,0.3894999921321869
1694461847.119917,191451,0.390500009059906
1694461847.844799,192155,0.5332500338554382
1694461848.114339,192336,0.3894999921321869
1694461951.899414,192590,0.5317500233650208
1694461954.141588,194247,0.5024999976158142
1694462054.64847,195077,0.5530000329017639
1694462055.875076,196250,0.6579999923706055
1694462056.195193,196448,0.39149999618530273
1694462056.431567,196625,0.3957500159740448
1694462224.265978,197444,0.3959999978542328
1694462224.76454,200660,0.625
1694462226.315861,200944,0.5477499961853027
1694462226.588167,201337,0.5534999966621399
1694462227.515399,202194,0.39675000309944153
1694462399.146606,204007,0.5774999856948853
1694462400.029824,205097,0.3970000147819519
1694462400.888208,206325,0.35600000619888306
1694462401.109766,206646,0.5544999837875366
1694462401.717815,207359,0.5767499804496765
1694462504.00542,208132,0.5597500205039978
1694462504.278831,208529,0.5322499871253967
1694462504.790044,208723,0.2017499953508377
1694462505.636428,209544,0.39650002121925354
1694462625.016079,209642,0.20075000822544098
1694462625.527432,210266,0.562250018119812
1694462626.871859,211005,0.3567500114440918
1694462627.399666,211595,0.5770000219345093
1694462627.967358,212249,0.5532500147819519
1694462806.652873,212528,0.5272499918937683
1694462806.922404,212866,0.5400000214576721
1694462807.462752,213473,0.5302500128746033
1694462807.943134,213871,0.6587499976158142
1694462808.213319,214172,0.5317500233650208
1694462808.500232,214458,0.5317500233650208
1694462808.782095,217459,0.625
1694462810.203232,217728,0.5807499885559082
1694463190.424339,218912,0.653249979019165
1694463190.683424,221913,0.625
1694463192.07762,222175,0.5852500200271606
1694463193.37308,226181,0.6677500009536743
1694463194.62285,226422,0.5852500200271606
1694463336.690542,227035,0.5772500038146973
1694463336.946823,227365,0.5797500014305115
1694463337.234778,227628,0.5792499780654907
1694463337.508499,227918,0.5822499990463257
1694463438.924047,230211,0.5845000147819519
1694463439.726468,230865,0.2537499964237213
1694463439.893097,231131,0.578499972820282
1694463440.427508,231677,0.578000009059906
1694463540.859833,233022,0.5762500166893005
1694463541.121006,233308,0.5659999847412109
1694463541.408155,233551,0.5665000081062317
1694463542.126246,234155,0.5665000081062317
1694463542.393065,234415,0.5644999742507935
1694463700.564613,235067,0.5665000081062317
1694463701.614232,236535,0.5632500052452087
1694463701.893641,236784,0.5619999766349792
1694463702.399412,237291,0.5665000081062317
1694463702.658681,237399,0.2004999965429306
1694463814.676002,237675,0.5665000081062317
1694463814.952435,237928,0.5665000081062317
1694463815.212523,238206,0.5662500262260437
1694463816.842387,239794,0.5787500143051147
1694463913.364667,240578,0.5665000081062317
1694463913.918633,241096,0.5807499885559082
1694463914.440103,241592,0.577750027179718
1694463915.391837,242425,0.581000030040741
1694464014.257239,242667,0.5795000195503235
1694464015.244571,243696,0.5787500143051147
1694464015.497887,243969,0.5665000081062317
1694464015.777107,244231,0.5665000081062317
1694464016.053798,244500,0.577750027179718
1694464114.876921,245347,0.5665000081062317
1694464117.661986,247739,0.5757499933242798
1694464117.969956,248008,0.5772500038146973
1694464226.889995,248589,0.5665000081062317
1694464227.455384,249174,0.5665000081062317
1694464228.005918,249668,0.46974998712539673
1694464228.246575,249966,0.5665000081062317
1694464228.529828,250281,0.5665000081062317
1694464228.828331,250494,0.4697500169277191
1694464340.63838,251411,0.5770000219345093
1694464340.862129,251678,0.5762500166893005
1694464341.405413,252182,0.4697500169277191
1694464341.660597,252492,0.5772500038146973
1694464341.954995,252768,0.5757499933242798
1694464342.520221,253354,0.5770000219345093
1694464441.803675,253612,0.4697500169277191
1694464442.62833,254535,0.577750027179718
1694464443.199606,255030,0.46974998712539673
1694464562.826946,256023,0.5665000081062317
1694464563.11834,256314,0.5772500038146973
1694464563.871532,257102,0.5774999856948853
1694464564.725687,257854,0.1979999989271164
1694464682.49638,258556,0.5665000081062317
1694464683.054085,258987,0.19975000619888306
1694464684.304654,259979,0.5772500038146973
1694464684.618935,260271,0.5770000219345093
1694465289.553597,261599,0.5774999856948853
1694465289.841502,261856,0.5849999785423279
1694465515.292189,264342,0.5542500019073486
1694465516.1085,268140,0.625
1694465517.524764,268475,0.565500020980835
1694465517.828395,268950,0.7545000314712524
1694465518.187516,269191,0.5525000095367432
1694465518.783855,269887,0.5874999761581421
1694465684.382558,273204,0.656499981880188
1694465684.951747,273804,0.5885000228881836
1694465685.896637,274954,0.656499981880188
1694465686.497596,275834,0.8262500166893005
1694465686.86322,277527,0.6579999923706055
1694465790.58519,279135,0.5820000171661377
1694465790.860412,279433,0.5534999966621399
1694465791.454612,279960,0.18725000321865082
1694465791.980943,280565,0.5814999938011169
1694465792.241794,280821,0.656499981880188
1694465792.505401,281154,0.7137500047683716
1694465905.653434,282027,0.6834999918937683
1694465905.952979,282265,0.5860000252723694
1694465907.323992,283306,0.5537499785423279
1694465908.511509,284649,0.6852499842643738
1694465908.819196,285004,0.7770000100135803
1694465998.916604,285429,0.6582499742507935
1694465999.380797,286054,0.7770000100135803
1694466000.422108,287185,0.6840000152587891
1694466000.813568,287451,0.6512500047683716
1694466001.085227,287583,0.18799999356269836
1694466116.740589,287951,0.6840000152587891
1694466117.053181,288509,0.7770000100135803
1694466117.43129,288787,0.659500002861023
1694466117.701974,289276,0.7770000100135803
1694466118.327988,289957,0.7770000100135803
1694466119.520323,291217,0.7072499990463257
1694466222.327972,291978,0.7114999890327454
1694466222.672974,292281,0.7095000147819519
1694466223.430744,292954,0.656499981880188
1694466224.562045,294072,0.3959999978542328
1694466356.748073,295183,0.7160000205039978
1694466357.454834,296052,0.7770000100135803
1694466357.773617,296300,0.5527499914169312
1694466358.033794,296677,0.7770000100135803
1694466481.219466,298729,0.7944999933242798
1694466482.483102,299500,0.7944999933242798
1694466482.813395,299767,0.5019999742507935
1694466483.067141,300354,0.8259999752044678
1694466483.452298,300518,0.3790000081062317
1694466483.974636,301228,0.7162500023841858
1694466484.288852,301615,0.7095000147819519
1694466621.896048,302702,0.7544999718666077
1694466623.179884,304294,0.7170000076293945
1694466623.941033,305041,0.6572499871253967
1694466624.226142,305182,0.30900001525878906
1694466725.186964,305848,0.7160000205039978
1694466725.478871,306179,0.7164999842643738
1694466726.600691,307253,0.5797500014305115
1694466727.112595,307625,0.20399999618530273
1694466862.193142,308426,0.7160000205039978
1694466862.859276,309504,0.7950000166893005
1694466863.570728,310339,0.8502500057220459
1694466863.934259,310589,0.6587499976158142
1694466864.200088,311000,0.8497499823570251
1694466864.79952,311736,0.7545000314712524
1694466865.148836,312204,0.8062500357627869
1694467006.332551,313647,0.8492500185966492
1694467006.665422,314752,0.9589999914169312
1694467007.274388,315097,0.3972499966621399
1694467007.58185,315524,0.7950000166893005
1694467007.916101,315594,0.1367499977350235
1694467129.658492,317220,0.8262500166893005
1694467130.820253,317996,0.7565000057220459
1694467131.39122,318678,0.8052499890327454
1694467131.725233,319010,0.6575000286102295
1694467131.992416,319327,0.7545000314712524
1694467280.909359,321139,0.7944999933242798
1694467282.091866,322367,0.7545000314712524
1694467282.710942,323012,0.7545000314712524
1694467283.007612,323343,0.7545000314712524
1694467843.82091,325171,0.6572499871253967
1694467844.09626,325543,0.7770000100135803
1694467844.405903,326026,0.7770000100135803
1694467844.7402,326341,0.8274999856948853
1694467845.034551,326521,0.3894999921321869
1694467951.710572,327632,0.398499995470047
1694467952.183129,328264,0.7545000314712524
1694467952.459189,328501,0.6575000286102295
1694468113.92769,331955,0.7770000100135803
1694468114.265594,332380,0.7770000100135803
1694468115.13414,333026,0.18674999475479126
1694468115.819753,334180,0.6589999794960022
1694468116.046479,334735,0.7944999933242798
1694468237.526944,335285,0.7944999933242798
1694468238.237805,335969,0.7944999933242798
1694468239.7164,337371,0.7770000100135803
1694468240.03971,337459,0.18324999511241913
1694468240.217769,337700,0.5870000123977661
1694468240.777843,338578,0.7944999933242798
1694468460.665355,338658,0.18324999511241913
1694468460.812409,338991,0.7770000100135803
1694468461.105628,339396,0.7944999933242798
1694468461.427482,339568,0.39800000190734863
1694468461.649161,340170,0.7770000100135803
1694468462.963652,341977,0.3944999873638153
1694468463.193537,342141,0.3972499966621399
1694468582.233342,343750,0.8287500143051147
1694468582.778859,344285,0.7557500004768372
1694468583.150322,344459,0.3972499966621399
1694468583.947347,345240,0.39750000834465027
1694468584.127932,345322,0.18649999797344208
1694468584.298843,345510,0.39750000834465027
1694468851.463322,346902,0.8262500166893005
1694468851.829066,347418,0.8289999961853027
1694468855.066286,353065,0.6554999947547913
1694469097.947777,356151,0.18800000846385956
1694469098.859363,359575,0.7557500004768372
1694469099.75082,362540,0.7962499856948853
1694469100.993667,364346,0.7770000100135803
1694469102.311374,365195,0.7770000100135803
1694469102.619839,365532,0.7722499966621399
1694469102.915807,365854,0.7950000166893005
1694469221.061024,366508,0.6554999947547913
1694469221.323371,367008,0.7770000100135803
1694469222.60129,367475,0.25575000047683716
1694469223.164707,368271,0.824999988079071
1694469224.141873,369538,0.8252500295639038
1694469405.437512,370094,0.390500009059906
1694469405.656643,370463,0.8267499804496765
1694469406.587829,374274,0.7907500267028809
1694469407.852452,374745,0.8302500247955322
1694469408.464805,375916,0.8262500166893005
1694469408.94583,376402,0.7547500133514404
1694469506.120782,376586,0.3957500159740448
1694469506.353311,376679,0.20424999296665192
1694469506.535235,377052,0.8507500290870667
1694469506.965314,377494,0.8292499780654907
1694469507.266733,377669,0.3867500126361847
1694469507.459017,377834,0.390749990940094
1694469508.194665,378977,0.831250011920929
1694469615.837788,380124,0.6549999713897705
1694469616.677946,381094,0.8267499804496765
1694469616.939259,381456,0.8527500033378601
1694469617.389587,381877,0.8062499761581421
1694469617.68729,382201,0.8062499761581421
1694469720.504467,382522,0.8050000071525574
1694469720.806025,382821,0.8034999966621399
1694469721.087468,383141,0.8027499914169312
1694469721.376043,383473,0.8055000305175781
1694469721.926667,384153,0.8062499761581421
1694469837.333851,385657,0.5835000276565552
1694469837.790812,386241,0.8330000042915344
1694469838.921987,386921,0.847000002861023
1694469839.526394,387614,0.8287500143051147
1694469839.842346,387999,0.8232499957084656
1694469979.21028,390393,0.8264999985694885
1694469979.540843,390719,0.8497499823570251
1694469980.156637,391174,0.18324999511241913
1694469980.326103,391536,0.8529999852180481
1694469980.629803,392021,0.8062499761581421
1694470108.93272,393100,0.7770000100135803
1694470109.545614,393765,0.8267499804496765
1694470110.080112,394849,0.8292499780654907
1694470110.740812,395328,0.8352500200271606
1694470111.055567,395674,0.8287500143051147
1694470207.574371,395888,0.5835000276565552
1694470208.417938,396741,0.19875000417232513
1694470208.597309,396962,0.659250020980835
1694470208.825466,397340,0.7770000100135803
1694470209.431555,397981,0.8512499928474426
1694470209.722199,398308,0.8420000076293945
1694470400.207224,399204,0.8529999852180481
1694470400.468661,399624,0.7770000100135803
1694470401.511913,400863,0.8507500290870667
1694470401.80742,401225,0.8260000348091125
1694470402.082867,401872,0.7552500367164612
1694470402.77083,402419,0.5517500042915344
1694470636.144703,405226,0.5522500276565552
1694470636.400711,405396,0.3947499990463257
1694470636.625432,408277,0.7545000314712524
1694470638.324879,408775,0.398250013589859
1694470638.560219,411375,0.8262500166893005
1694470860.243608,415181,0.8242499828338623
1694470860.932978,416188,0.909250020980835
1694470861.947091,417439,0.9610000252723694
1694470862.299998,417502,0.10724999755620956
1694470980.662903,418706,0.9352499842643738
1694470981.03318,419119,0.9637500047683716
1694470982.631545,421024,0.8512499928474426
1694471093.835174,421995,0.909250020980835
1694471094.193763,422248,0.6579999923706055
1694471094.45559,422763,0.909250020980835
1694471094.832911,423074,0.8512499928474426
1694471095.095027,423518,0.8529999852180481
1694471095.435275,423989,0.8264999985694885
1694471095.771304,424223,0.6589999794960022
1694471096.660028,425163,0.39800000190734863
1694471248.383641,425544,0.8062499761581421
1694471248.698467,425710,0.39800000190734863
1694471248.920499,426124,0.809499979019165
1694471249.773134,427572,0.8259999752044678
1694471251.015054,429692,0.9592500329017639
1694471251.352838,430195,0.8232499957084656
1694471376.502231,430798,0.6539999842643738
1694471376.750756,430963,0.39750000834465027
1694471378.009103,431866,0.8262500166893005
1694471379.118798,432944,0.20075000822544098
1694472417.737636,437993,0.9950000047683716
1694472422.627301,445547,0.39774999022483826
1694472422.858693,446953,1.3990000486373901
1694472423.584137,448072,0.9365000128746033
1694472605.350866,450715,1.125499963760376
1694472607.232294,453267,0.9710000157356262
1694472811.612517,455285,0.39774999022483826
1694472812.519898,456401,0.39750000834465027
1694472814.113898,459378,0.8255000114440918
1694472814.719003,460528,1.3930000066757202
1694472815.20068,460984,1.18149995803833
1694472967.001567,462593,0.9352499842643738
1694472968.399247,464173,0.39750000834465027
1694473065.667425,465664,0.6574999690055847
1694473067.397221,467210,1.1817500591278076
1694473067.740468,467373,0.39774999022483826
1694473197.592139,468784,1.18149995803833
1694473198.155456,469032,0.3972499966621399
1694473198.346929,469195,0.39750000834465027
1694473198.78404,469522,0.39800000190734863
1694473199.005475,469923,1.0397499799728394
1694473199.686542,471005,1.1237499713897705
1694473417.844228,474246,0.6579999923706055
1694473561.990169,479468,1.190500020980835
1694473562.524056,479994,1.1657500267028809
1694473563.107906,480572,1.1644999980926514
1694473563.450261,481059,1.1644999980926514
1694473743.119686,482014,1.1227500438690186
1694473743.46363,482171,0.39774999022483826
1694473743.917217,482823,1.1239999532699585
1694473745.260613,484204,0.39750000834465027
1694473969.978197,484854,0.3970000147819519
1694473971.959382,487073,1.1655000448226929
1694473972.35222,487957,1.1644999980926514
1694473972.873307,488115,0.39675000309944153
1694473973.089541,488820,1.125499963760376
1694473973.536796,489084,0.7147499918937683
1694474203.988664,491655,0.9362500309944153
1694474204.315953,492284,0.8524999618530273
1694474205.13836,493984,1.1647499799728394
1694474205.721665,494202,0.6554999947547913
1694474362.244969,496556,1.190500020980835
1694474363.879726,498609,1.1892499923706055
1694474364.269393,498776,0.39800000190734863
1694474606.44712,502144,1.1204999685287476
1694474607.782121,504348,1.3667500019073486
1694474610.82841,510564,1.3667500019073486
1694474788.969468,512323,1.340250015258789
1694474790.042494,513699,1.340250015258789
1694474790.84395,514881,1.340250015258789
1694475058.262584,519571,1.340250015258789
1694475059.568293,521020,0.39750000834465027
1694475059.786354,521836,1.5572500228881836
1694475060.740312,523118,1.3957500457763672
1694545378.602411,523949,0.5845000147819519
1694545378.864899,524614,1.5557500123977661
1694545552.674764,530264,1.5552500486373901
1694545553.206561,530929,1.4264999628067017
1694545554.957597,533145,0.39750000834465027
1694545555.386048,533638,0.9100000262260437
1694545555.659766,533857,0.5870000123977661
1694545762.377915,534597,1.3387500047683716
1694545762.843201,535215,1.3677500486373901
1694545763.63775,535610,0.3972499966621399
1694545764.281812,536420,0.398250013589859
1694545764.510622,536588,0.39800000190734863
1694545764.73698,539589,1.3860000371932983
1694545766.044634,539831,0.5877500176429749
1694546066.377209,539988,0.39750000834465027
1694546066.604745,540363,1.0112500190734863
1694546066.920958,541333,1.4975000619888306
1694546068.081866,543349,1.5552500486373901
1694546068.557823,546350,1.4535000324249268
1694546069.880472,547232,1.4975000619888306
1694546070.438116,549693,1.555999994277954
1694546071.528316,551054,1.5582499504089355
1694546072.201568,551858,1.559249997138977
1694546241.553979,552529,1.5577499866485596
1694546241.968292,553135,1.5552500486373901
1694546243.189735,554152,1.6057499647140503
1694546501.721965,557424,1.5557500123977661
1694546502.888555,558915,1.3922500610351562
1694546503.283038,559584,1.5552500486373901
1694546504.16886,560772,1.5552500486373901
1694546504.588409,560937,0.39800000190734863
1694546714.162318,569281,1.5552500486373901
1694546715.1736,569896,1.5552500486373901
1694546715.59386,570173,0.7957500219345093
1694546716.523011,571240,1.5552500486373901
1694546717.117009,571757,1.0125000476837158
1694546859.608903,571923,0.39675000309944153
1694546859.798714,572077,0.3972499966621399
1694546860.321661,573872,1.5552500486373901
1694546861.056917,574034,0.398250013589859
1694546861.937296,575271,1.497499942779541
1694546862.385526,575778,1.3677500486373901
1694546990.285493,575948,0.39675000309944153
1694546990.917356,576691,0.39800000190734863
1694546991.734572,577574,0.398250013589859
1694546992.748282,578686,0.6554999947547913
1694547883.555322,579052,1.0122499465942383
1694547883.905153,579588,1.3680000305175781
1694547885.236019,580802,1.4975000619888306
1694547886.109636,582058,1.4975000619888306
1694547886.520049,582337,0.7950000166893005
1694548102.061333,586547,1.3667500019073486
1694548103.305235,588626,1.6060000658035278
1694548104.406252,591135,1.3945000171661377
1694548276.645051,594233,1.6060000658035278
1694548277.989052,596255,1.6035000085830688
1694548278.413326,596705,1.2392499446868896
1694548446.40407,598607,1.5889999866485596
1694548447.810534,600435,1.3697500228881836
1694548448.596415,601695,1.5889999866485596
1694548448.996646,601763,0.18324999511241913
1694548637.722472,602611,1.6265000104904175
1694548638.155988,602709,0.25200000405311584
1694548638.304075,603302,1.6262500286102295
1694548639.204962,604807,1.625249981880188
1694548639.857413,605686,1.7367500066757202
1694548849.239155,607501,1.625
1694548850.379819,607940,0.5870000123977661
1694548850.647238,608931,1.7367500066757202
1694548851.234776,609092,0.39774999022483826
1694548851.897292,610647,1.8232500553131104
1694549089.646261,611601,0.6587499976158142
1694549089.892003,611839,0.715499997138977
1694549090.141978,612057,0.653249979019165
1694549090.389975,612676,1.6267499923706055
1694549091.668315,614308,0.6597499847412109
1694549092.44809,615863,1.624500036239624
1694549299.584365,617070,1.3667500019073486
1694549299.954863,617301,0.5820000171661377
1694549300.208342,617533,0.6582499742507935
1694549301.80945,620749,1.8205000162124634
1694549476.631831,623988,1.125499963760376
1694549478.229236,626278,1.8077499866485596
1694549478.661176,626440,0.39750000834465027
1694549478.881281,626939,1.368499994277954
1694549634.634848,629104,0.39774999022483826
1694549634.811365,629570,1.2675000429153442
1694549635.175186,630201,1.8144999742507935
1694549843.988285,633200,1.7860000133514404
1694549844.429619,633602,1.1820000410079956
1694549845.669441,634939,1.8337500095367432
1694549846.141408,635273,1.0119999647140503
1694549846.881507,636625,1.7827500104904175
1694550779.011156,640053,1.7350000143051147
1694550779.788033,641189,1.780750036239624
1694550780.731827,642716,1.781499981880188
1694550781.182753,642914,0.39750000834465027
1694550969.755641,645871,1.8079999685287476
1694550971.639738,648734,1.780750036239624
1694550972.074265,648947,0.6579999923706055
1694550972.322333,650031,1.8220000267028809
1694551182.566463,651361,1.1712499856948853
1694551182.908178,651613,0.5847499966621399
1694551185.5233,656223,0.7944999933242798
1694551185.766995,657021,1.7077499628067017
1694551186.814059,659009,1.5570000410079956
1694551598.223932,660199,1.7077499628067017
1694551598.761645,661556,1.7347500324249268
1694551599.438221,663320,1.7077499628067017
1694551600.253803,666321,1.7597500085830688
1694551602.745385,670121,1.7707500457763672
1694551604.497005,673791,1.8144999742507935
1694551753.235505,677464,0.5525000095367432
1694551754.263886,678512,1.7339999675750732
1694551755.028873,679721,1.7077499628067017
1694551756.464526,681760,1.809000015258789
1694551959.187263,682417,1.8144999742507935
1694551960.688656,684635,1.8282500505447388
1694551962.144568,687033,1.8197499513626099
1694551963.188416,688671,1.8144999742507935
1694552151.23467,689423,1.7402499914169312
1694552151.708151,690100,1.8144999742507935
1694552152.14387,690525,0.0860000029206276
1694552153.326509,692428,1.625499963760376
1694552153.714689,692526,0.20274999737739563
1694552153.894193,693672,1.8282500505447388
1694552154.494702,694344,1.8144999742507935
1694552416.956199,697857,1.8144999742507935
1694552417.500499,698972,1.8282500505447388
1694552418.114374,699662,1.8282500505447388
1694552418.708018,700430,1.8282500505447388
1694552419.157375,701120,1.8282500505447388
1694552419.602641,701607,1.3674999475479126
1694552609.676664,701823,0.5507500171661377
1694552610.388721,703371,1.6069999933242798
1694552611.186713,704732,1.7412500381469727
1694552612.543956,706901,1.7380000352859497
1694552613.483019,707895,0.6549999713897705
1694552781.75894,708349,1.3680000305175781
1694552782.135184,708628,0.8050000071525574
1694552782.942536,709464,1.8075000047683716
1694552785.804354,713694,1.7410000562667847
1694552786.286989,714416,1.80649995803833
1694553604.765392,715869,1.7077499628067017
1694553605.244712,716813,1.5577499866485596
1694553605.782035,719814,1.8070000410079956
1694553607.061633,720406,1.6232500076293945
1694553965.680524,729294,1.8282500505447388
1694553970.728563,737569,1.624250054359436
1694553971.128542,739096,1.809000015258789
1694554155.649206,740066,1.81850004196167
1694554156.947417,741825,1.8077499866485596
1694554157.850985,743897,1.9182499647140503
1694554159.052374,744655,0.8044999837875366
1694554159.304351,744919,0.7944999933242798
1694554333.823257,745607,1.9850000143051147
1694554334.278582,745937,1.0110000371932983
1694554335.003738,747321,1.9852499961853027
1694554335.478855,747600,0.8257499933242798
1694554336.652897,749297,1.00600004196167
1694554596.064669,753350,1.9854999780654907
1694554596.650922,754020,1.8517500162124634
1694554597.510821,754734,0.20100000500679016
1694554597.681953,755098,1.0329999923706055
1694554599.073984,760566,1.9524999856948853
1694554850.530933,768318,1.8489999771118164
1694554850.977506,769003,1.8509999513626099
1694554851.383708,769669,1.8857500553131104
1694555048.233432,772393,1.9457499980926514
1694555049.364799,773175,0.8252500295639038
1694555049.646921,776176,2.0117499828338623
1694555050.89268,777013,2.185499906539917
1694555051.400903,777418,1.1239999532699585
1694555052.150446,778832,1.8515000343322754
1694555241.557917,779519,1.8524999618530273
1694555242.468058,780894,1.849500060081482
1694555243.331232,782198,1.8707499504089355
1694555244.247258,783886,2.1332499980926514
1694555244.757959,784231,1.0104999542236328
1694555409.494846,785745,0.9729999899864197
1694555410.260701,787010,1.3667500019073486
1694555410.619043,787222,0.5870000123977661
1694555410.858841,788087,2.218250036239624
1694555412.138522,789872,2.109250068664551
1694555603.430097,791269,2.1010000705718994
1694555605.88843,794650,2.0845000743865967
1694555606.688109,795839,2.109250068664551
1694555607.6647,797389,2.0834999084472656
1694555608.139201,798222,2.100749969482422
1694556564.528816,801395,1.6074999570846558
1694556565.687133,802933,1.8650000095367432
1694556566.102471,803160,0.6545000076293945
1694556566.798925,804762,2.0850000381469727
1694556711.516804,806339,1.6074999570846558
1694556712.632357,807403,1.6074999570846558
1694556713.116864,807546,0.000000000000
1694556713.29942,807596,0.10925000160932541
1694556713.704091,808114,0.6539999842643738
1694556713.954589,809007,2.1080000400543213
1694556714.468095,809145,0.2535000145435333
1694556857.431839,811819,0.8414999842643738
1694556857.70567,811979,0.39774999022483826
1694556857.922988,812714,2.1080000400543213
1694556858.358107,813054,0.9650000333786011
1694556858.662343,813707,1.9172500371932983
1694557027.389753,815988,1.8667500019073486
1694557028.278304,816904,0.5877500176429749
1694557191.939714,821529,0.6554999947547913
1694557193.732806,823849,2.0850000381469727
1694557194.348895,824646,2.0864999294281006
1694557194.846765,825452,2.219749927520752
1694557195.350786,826316,2.2290000915527344
1694557449.867751,829064,2.21875
1694557450.377844,830244,2.224250078201294
1694557450.990078,831225,2.106750011444092
1694557451.5142,832013,2.1045000553131104
1694557451.998717,832819,2.2622499465942383
1694557452.922794,833676,0.5849999785423279
1694557655.281731,835629,2.282750129699707
1694557656.606343,837559,2.2184998989105225
1694557657.091291,838482,2.2230000495910645
1694557658.126601,840293,2.2200000286102295
1694557659.111231,841725,1.6074999570846558
1694557857.057266,843842,2.1827499866485596
1694557857.582348,844909,2.2622499465942383
1694557859.501424,847724,1.6074999570846558
1694557861.390143,850910,2.2622499465942383
1694558139.551716,852698,2.282750129699707
1694558140.114619,853580,2.282249927520752
1694558142.16552,858019,2.290750026702881
1694558143.317071,859025,2.290250062942505
1694558143.820533,859874,2.2920000553131104
1694558344.602561,860884,2.2874999046325684
1694558346.728907,863599,2.2622499465942383
1694558348.409542,866062,1.6074999570846558
1694558349.378587,867689,2.28125
1694558576.98597,872359,2.282249927520752
1694558577.475349,872449,0.24825000762939453
1694558577.661107,873245,2.282750129699707
1694558578.601064,874805,1.9177500009536743
1694558579.128878,875619,2.282249927520752
1694558761.417939,877607,2.282249927520752
1694558763.132128,880311,2.2820000648498535
1694558763.6313,881202,1.8697500228881836
1694558764.59489,882351,2.28125
1694558997.426918,883199,2.2165000438690186
1694558997.948131,883890,1.6075000762939453
1694558998.397668,884589,2.1872498989105225
1694558999.871959,887084,1.6074999570846558
1694559000.788225,888540,2.284250020980835
1694559176.774786,892103,1.187749981880188
1694559177.097397,892114,0.0010000000474974513
1694559177.474108,893255,2.290250062942505
1694559178.837294,895131,1.8324999809265137
1694559456.207331,898722,2.2825000286102295
1694559456.691741,899906,2.2825000286102295
1694559457.956022,901663,2.2825000286102295
1694559458.795005,902386,2.186500072479248
1694559459.297615,905382,2.2845001220703125
1694559460.796388,906372,2.282750129699707
1694559461.28487,907677,1.868499994277954
1694559461.986889,908798,2.2622499465942383
1694559462.605099,909486,1.783750057220459
1694562534.333474,915469,1.9172500371932983
1694562535.402117,917221,1.8665000200271606
1694562535.931289,917853,1.8842500448226929
1694562536.363947,918653,2.2890000343322754
1694562762.152255,921654,2.359250068664551
1694562763.482083,922462,2.296250104904175
1694562763.980699,922654,0.49399998784065247
1694562764.17721,923516,2.3289999961853027
1694562765.21647,925152,2.4045000076293945
1694562766.23428,926680,2.1882500648498535
1694562766.698387,927474,2.328249931335449
1694562767.143738,927697,0.5772500038146973
1694562968.94467,928796,2.328000068664551
1694562969.46774,930171,2.460249900817871
1694562970.279105,931096,2.4605000019073486
1694562971.364374,932778,1.9202500581741333
1694563187.040921,938332,2.4579999446868896
1694563190.118387,943194,2.282249927520752
1694563390.204982,947542,2.4630000591278076
1694563390.750717,948360,2.4045000076293945
1694563738.526065,951737,2.460750102996826
1694563739.025586,952078,1.0107500553131104
1694563739.326171,952305,0.5889999866485596
1694563740.114068,954037,2.4595000743865967
1694563740.6282,954887,2.4620001316070557
1694563741.583726,956427,1.6074999570846558
1694563950.031918,958968,2.4625000953674316
1694563950.543476,959819,2.461750030517578
1694563951.581083,960936,0.8044999837875366
1694563951.821486,961794,2.4614999294281006
1694563952.344842,962691,2.4595000743865967
1694563953.407872,964279,1.6075000762939453
1694563953.872045,965143,2.4605000019073486
1694564148.546544,965966,2.4609999656677246
1694564149.051342,966050,0.18674999475479126
1694564149.761169,967747,2.4625000953674316
1694564150.280181,968596,2.460750102996826
1694564151.836456,971106,2.4620001316070557
1694564152.354117,971945,2.4605000019073486
1694564152.861425,972685,2.282749891281128
1694564341.793446,976650,2.463249921798706
1694564342.329921,977485,2.4614999294281006
1694564342.847245,977584,0.25450000166893005
1694564343.036141,978442,2.463249921798706
1694564542.777267,985643,2.4609999656677246
1694564543.299655,986470,2.463249921798706
1694564543.812351,987305,2.4625000953674316

